Strategies and Vulnerabilities of Participants in Venezuelan Influence Operations

Studies of online influence operations, coordinated efforts to disseminate and amplify disinformation, focus on forensic analysis of social networks or of publicly available datasets of trolls and bot accounts. However, little is known about the experiences and challenges of human participants in influence operations. We conducted semi-structured interviews with 19 influence operations participants that contribute to the online image of Venezuela, to understand their incentives, capabilities, and strategies to promote content while evading detection. To validate a subset of their answers, we performed a quantitative investigation using data collected over almost four months, from Twitter accounts they control. We found diverse participants that include pro-government and opposition supporters, operatives and grassroots campaigners, and sockpuppet account owners and real users. While pro-government and opposition participants have similar goals and promotion strategies, they differ in their motivation, organization, adversaries and detection avoidance strategies. We report the Patria framework, a government platform for operatives to log activities and receive benefits. We systematize participant strategies to promote political content, and to evade and recover from Twitter penalties. We identify vulnerability points associated with these strategies, and suggest more nuanced defenses against influence operations.

==> figures/botometer/BotResult.csv <==
,UserID,ScreenName,ParticipantScreenName,DSEAstroturf,DSEFakeFollower,label,camp
0,637345203,rigonzm09,Kaeltikx,0.5,0.9,PG6,Pro Government
1,270613171,chicoritoortiz,Kaeltikx,2.2,1.8,PG6,Pro Government
2,1269381002201305095,Waldo96480031,Kaeltikx,2.2,2.0,PG6,Pro Government
3,750328081,JOSEGDELGHANS,Kaeltikx,2.2,2.2,PG6,Pro Government
4,152452536,Iskierdo98,Kaeltikx,0.9,2.0,PG6,Pro Government
5,772790259482497024,YossmanArandaR,Kaeltikx,1.6,1.4,PG6,Pro Government
6,614385909,CarmenCeciliaP4,Kaeltikx,1.9,1.0,PG6,Pro Government
7,240502977,annieromano001,Kaeltikx,1.2,0.9,PG6,Pro Government
8,1333172691747172356,LindaLe12800453,Kaeltikx,0.8,2.6,PG6,Pro Government
9,542980057,_Tuqueque,Kaeltikx,1.0,0.6,PG6,Pro Government
10,90196937,danialerodrimar,Kaeltikx,1.5,1.0,PG6,Pro Government
11,124021206,Lermontj,Kaeltikx,0.3,1.4,PG6,Pro Government
12,108606808,marycdc100,Kaeltikx,2.2,1.0,PG6,Pro Government
13,1258427344571838465,MSoleim,Kaeltikx,2.2,2.8,PG6,Pro Government
14,138542196,iugarteh,Kaeltikx,0.5,1.2,PG6,Pro Government
15,416334267,GibsonSanchez,Kaeltikx,0.6,0.6,PG6,Pro Government
16,234099139,elietalex,Kaeltikx,0.5,0.9,PG6,Pro Government
17,139095791,lizbethtys,Kaeltikx,0.2,0.8,PG6,Pro Government
18,228457488,CASTILLOBWD,Kaeltikx,0.2,2.2,PG6,Pro Government
19,352730037,velasquezqc,Kaeltikx,0.4,0.8,PG6,Pro Government
20,216091399,ysmaryn,Kaeltikx,1.6,2.4,PG6,Pro Government
21,576533075,munozjj_,Kaeltikx,1.0,2.2,PG6,Pro Government
22,145829339,leocanache1,Kaeltikx,1.4,0.4,PG6,Pro Government
23,1274124744120569861,RAMNMUDARRA21,Kaeltikx,2.7,0.6,PG6,Pro Government
24,1295447676922793986,Melania11812844,Kaeltikx,0.5,1.4,PG6,Pro Government
25,1335724483106238465,GeorgeB81410212,Kaeltikx,0.4,3.7,PG6,Pro Government
26,617419172,ROSALBAMEJIA2,Kaeltikx,0.4,1.4,PG6,Pro Government
27,103855669,orko28,Kaeltikx,2.3,0.4,PG6,Pro Government
28,353982201,ciudadjardin273,Kaeltikx,1.3,2.8,PG6,Pro Government
29,1209992867130826752,petrofuturo,Kaeltikx,1.9,2.2,PG6,Pro Government
30,1313162455103672321,rosluz3016,Kaeltikx,1.8,2.1,PG6,Pro Government
31,428471304,titopulgar,Kaeltikx,3.6,1.0,PG6,Pro Government
32,1334277997164179462,Azumi01886321,Kaeltikx,0.7,3.0,PG6,Pro Government
33,497111669,CristianMiGua,Kaeltikx,0.4,0.4,PG6,Pro Government
34,228829180,yadira_hm,Kaeltikx,2.7,1.2,PG6,Pro Government
35,189917073,luisgomezca,Kaeltikx,3.1,2.4,PG6,Pro Government
36,1318099882117373953,SaudiRighs,Kaeltikx,2.6,3.4,PG6,Pro Government
37,1331680281141587968,Claudia66666848,Kaeltikx,0.6,1.6,PG6,Pro Government
38,1253419914926276608,borro_freddy,Kaeltikx,0.4,2.9,PG6,Pro Government
39,26027425,Spiritofchina,Kaeltikx,1.6,2.4,PG6,Pro Government
40,3215388887,CamusR89,Kaeltikx,0.6,2.3,PG6,Pro Government
41,741258800770875392,LongTengGuoJi1,Kaeltikx,1.4,2.8,PG6,Pro Government
42,127250913,moni_22_12,Kaeltikx,0.6,0.6,PG6,Pro Government
43,851402136114081792,gibri60,Kaeltikx,0.6,2.3,PG6,Pro Government
44,140227106,y2k202w,Kaeltikx,1.5,1.0,PG6,Pro Government
45,1257797916774879234,EmilioManuelPr1,Kaeltikx,2.0,2.7,PG6,Pro Government
46,323025787,odalsonline,Kaeltikx,0.3,1.7,PG6,Pro Government
47,174490689,ALG_Amado,Kaeltikx,0.8,2.2,PG6,Pro Government
48,144360057,Corvlad,Kaeltikx,1.4,1.2,PG6,Pro Government
49,1070791203774451712,Gustavo65325439,Kaeltikx,3.1,2.8,PG6,Pro Government
50,139183692,Moringadas2016,Kaeltikx,3.1,0.9,PG6,Pro Government
51,1084875459278573568,AkalArgentina,Kaeltikx,1.0,0.6,PG6,Pro Government
52,1325181663358251010,aramacaorevista,Kaeltikx,0.4,4.2,PG6,Pro Government
53,1312563974810923009,aiiwei909099912,Kaeltikx,2.6,2.1,PG6,Pro Government
54,1250856822061367298,Nelson58202250,Kaeltikx,1.8,2.4,PG6,Pro Government
55,964155049843871746,LARRYTEATRO1,Kaeltikx,1.8,0.7,PG6,Pro Government
56,1194366032611356674,FontanaRevoluc1,Kaeltikx,2.6,2.9,PG6,Pro Government
57,1242596216875167744,EdgarDa35162607,Kaeltikx,0.4,2.3,PG6,Pro Government
58,1318096956514660352,Yp0dm7A2XfhMwiZ,Kaeltikx,2.4,2.8,PG6,Pro Government
59,113726510,SanojaReinaldo,Kaeltikx,3.4,1.8,PG6,Pro Government
60,3024754419,ernesto_cazal,Kaeltikx,0.6,0.6,PG6,Pro Government
61,1314159692218806273,adriana97ovei,Kaeltikx,1.1,1.2,PG6,Pro Government
62,824677222879485952,erisnolpalacio2,Kaeltikx,1.9,2.9,PG6,Pro Government
63,334081439,agustinleonnava,Kaeltikx,2.5,0.8,PG6,Pro Government
64,1294727191385841664,DianaZa93588290,Kaeltikx,1.9,1.4,PG6,Pro Government
65,1275312504,diegorodriguec,Kaeltikx,0.9,2.2,PG6,Pro Government
66,2455795050,MontexVigo,Kaeltikx,2.3,1.6,PG6,Pro Government
67,1109109244714995712,urbanejadesucre,Kaeltikx,0.6,1.9,PG6,Pro Government
68,1259656586538020864,zhaoli1314,Kaeltikx,1.1,2.2,PG6,Pro Government
69,1307089750898114560,DomeroSandra,Kaeltikx,0.8,1.4,PG6,Pro Government
70,102883814,Juan_Urbaneja,Kaeltikx,1.0,1.6,PG6,Pro Government
71,747801693400739840,Lgeraldinom,Kaeltikx,1.0,1.2,PG6,Pro Government
72,1314385485331083264,Gregori36166035,Kaeltikx,0.4,1.6,PG6,Pro Government
73,1307036662803951616,NellyRojasZ1,Kaeltikx,1.2,1.6,PG6,Pro Government
74,1313964111521370113,Isleny35121073,Kaeltikx,1.0,3.3,PG6,Pro Government
75,1069923181,ContextoVE,Kaeltikx,1.0,3.4,PG6,Pro Government
76,159477434,rosannamhg,Kaeltikx,0.6,2.4,PG6,Pro Government
77,1210204954360717312,Hn2Red,Kaeltikx,2.3,2.2,PG6,Pro Government
78,1287881019765460992,BricenoJell,Kaeltikx,1.8,1.7,PG6,Pro Government
79,1088623155625701376,AColmenares87,Kaeltikx,1.2,2.4,PG6,Pro Government
80,145470186,solilla1962,Kaeltikx,1.9,1.0,PG6,Pro Government
81,1310198882702438400,CCDarioVivas_C1,Kaeltikx,1.4,2.0,PG6,Pro Government
82,1286040067841171457,CVEC_VE,Kaeltikx,0.8,3.0,PG6,Pro Government
83,1269747850797297665,FrankDCub,Kaeltikx,3.3,2.7,PG6,Pro Government
84,2471461537,Batalla365,Kaeltikx,1.8,2.3,PG6,Pro Government
85,1309877916981960706,MonzonDomitila,Kaeltikx,1.0,1.2,PG6,Pro Government
86,1173852792299110400,MAboAhmed95,Kaeltikx,2.8,3.4,PG6,Pro Government
87,1242271918348099584,LeftyRepo,Kaeltikx,1.9,4.0,PG6,Pro Government
88,49176463,tongorocho,Kaeltikx,1.2,0.6,PG6,Pro Government
89,1307140116213903366,yomarmelendezb,Kaeltikx,0.4,1.4,PG6,Pro Government
90,1304530805314801668,andyjos03391710,Kaeltikx,0.8,2.7,PG6,Pro Government
91,980589502099017728,JescaMr,Kaeltikx,0.2,5.0,PG6,Pro Government
92,147744869,carloskaly,Kaeltikx,1.4,1.2,PG6,Pro Government
93,1303565122565222401,VenVamosJuntos1,Kaeltikx,2.7,1.6,PG6,Pro Government
94,116083270,ilichgar,Kaeltikx,0.1,2.6,PG6,Pro Government
95,138139112,GeorgetteTop,Kaeltikx,1.6,1.2,PG6,Pro Government
96,1227814454496288768,FfmPavia,Kaeltikx,0.7,2.0,PG6,Pro Government
97,1194641022279659520,realpolitikpro,Kaeltikx,0.4,2.3,PG6,Pro Government
98,1301730675402342401,BLibertador2,Kaeltikx,0.9,0.9,PG6,Pro Government
99,1209591160232132609,Hilda10916087,Kaeltikx,0.3,4.9,PG6,Pro Government
100,1328822068100665357,corpindustrias,neljulgerg16,1.8,1.5,PG8,Pro Government
101,1123569733385822209,marjori067,neljulgerg16,2.0,1.8,PG8,Pro Government
102,286723180,jpcalsur,neljulgerg16,1.6,1.6,PG8,Pro Government
103,267457672,amayaberecibar,neljulgerg16,2.0,2.4,PG8,Pro Government
104,1352094445588647942,Anthony82651130,neljulgerg16,0.8,3.6,PG8,Pro Government
105,1352004073160142848,TWITEROPEREZ,neljulgerg16,0.9,2.7,PG8,Pro Government
106,1353331130804662274,JosGued84800679,neljulgerg16,0.7,1.4,PG8,Pro Government
107,1351551895521918976,Lizeth20212,neljulgerg16,1.0,2.3,PG8,Pro Government
108,138226147,franciscasm,neljulgerg16,3.0,1.4,PG8,Pro Government
109,140551952,Paragotos,neljulgerg16,0.3,4.8,PG8,Pro Government
110,1300863596159791105,HenryO03425758,neljulgerg16,2.9,1.7,PG8,Pro Government
111,353397108,malaveluis2010,neljulgerg16,3.1,2.4,PG8,Pro Government
112,456153336,johangonzalez59,neljulgerg16,2.4,2.9,PG8,Pro Government
113,1238446464147357701,concejalhildaa1,neljulgerg16,1.2,1.9,PG8,Pro Government
114,3377998618,alexiortiz72,neljulgerg16,0.2,4.4,PG8,Pro Government
115,1347724016526749697,Ive_Lamigueiro,neljulgerg16,2.7,2.0,PG8,Pro Government
116,1250556657794514944,JOSEMARIOPARRA1,neljulgerg16,1.4,2.0,PG8,Pro Government
117,1352621265761284097,MarleySoto5,neljulgerg16,0.6,4.8,PG8,Pro Government
118,1352387569019981825,Wilmerrolando7,neljulgerg16,1.0,2.6,PG8,Pro Government
119,1352580340251025408,Pinto78796154,neljulgerg16,1.0,3.4,PG8,Pro Government
120,972891390249177093,norisbocaranda2,neljulgerg16,1.7,0.7,PG8,Pro Government
121,827767742,evamorenobravo,neljulgerg16,3.3,1.3,PG8,Pro Government
122,1351909397279219714,Aranza44365559,neljulgerg16,0.5,2.8,PG8,Pro Government
123,2411031662,sosahumberto1,neljulgerg16,1.8,1.0,PG8,Pro Government
124,1005498583225954306,NoaGresiva,neljulgerg16,2.2,1.5,PG8,Pro Government
125,1274705349887627275,Fernando_Fex,neljulgerg16,2.2,2.9,PG8,Pro Government
126,1199756907990441984,MaraPre82697975,neljulgerg16,2.9,2.3,PG8,Pro Government
127,1350085863225569282,Brandon21Psuv,neljulgerg16,1.0,1.6,PG8,Pro Government
128,1306897435839655936,GDP_Falcon,neljulgerg16,0.8,1.7,PG8,Pro Government
129,384914964,Lunerica1,neljulgerg16,3.8,2.2,PG8,Pro Government
130,1313490169572532226,ngela79920809,neljulgerg16,3.6,1.4,PG8,Pro Government
131,767434648196640768,KimanySantos,neljulgerg16,3.0,3.6,PG8,Pro Government
132,4857595941,BozaConValdez,neljulgerg16,3.4,2.2,PG8,Pro Government
133,1346912825730482185,MARIAEPZNA,neljulgerg16,0.6,1.7,PG8,Pro Government
134,960962408,carlosf08722350,neljulgerg16,3.8,2.6,PG8,Pro Government
135,1153105039973658625,PretoduCaralho1,neljulgerg16,4.0,1.6,PG8,Pro Government
136,1265651236445073410,KeylerING,neljulgerg16,2.1,2.8,PG8,Pro Government
137,270530119,YbeliseG,neljulgerg16,1.4,2.9,PG8,Pro Government
138,1370748997,Carmucha_03,neljulgerg16,0.6,0.8,PG8,Pro Government
139,1362593443101442054,BanMujer_Ofi,neljulgerg16,0.8,0.9,PG8,Pro Government
140,1350396573646262274,Elabuelomanuel1,neljulgerg16,0.6,2.5,PG8,Pro Government
141,144610226,FosforitoTropa,neljulgerg16,3.6,2.8,PG8,Pro Government
142,1309212535699255296,CardenasV94,neljulgerg16,0.7,3.2,PG8,Pro Government
143,1144267964767752194,Enrique24875105,neljulgerg16,2.6,3.2,PG8,Pro Government
144,1351182500681428995,PenalverPpt,neljulgerg16,0.1,4.6,PG8,Pro Government
145,1253848412258217991,BozoCaido,neljulgerg16,2.3,1.7,PG8,Pro Government
146,872100090390949888,Isabel4_F,neljulgerg16,2.7,2.0,PG8,Pro Government
147,2445757819,EDGARDO208,neljulgerg16,1.3,3.5,PG8,Pro Government
148,944065056924344322,SachinPalhera,neljulgerg16,0.3,2.0,PG8,Pro Government
149,1285395047538622464,NestorR22490056,neljulgerg16,2.7,2.9,PG8,Pro Government
150,1031708124271575042,Josueguanipa1,neljulgerg16,0.8,1.4,PG8,Pro Government
151,138441935,chessmath,neljulgerg16,1.4,0.8,PG8,Pro Government
152,1176588080,houseineurope,neljulgerg16,0.0,2.3,PG8,Pro Government
153,945857912,Reyesvo1,neljulgerg16,3.2,1.7,PG8,Pro Government
154,1219837594512646145,jhonjho75023971,neljulgerg16,1.6,3.9,PG8,Pro Government
155,1346854737510064129,Memes56032684,neljulgerg16,0.2,3.4,PG8,Pro Government
156,1299072197705830400,AbueladelaCuca,neljulgerg16,3.4,2.0,PG8,Pro Government
157,1337223417842593792,Master2890,neljulgerg16,2.4,2.8,PG8,Pro Government
158,2245965913,YngrisCardo,neljulgerg16,1.5,2.2,PG8,Pro Government
159,1277440923404730368,ORodrguez5,neljulgerg16,0.4,2.7,PG8,Pro Government
160,1139221744114421762,CarlosP82195759,neljulgerg16,1.8,1.5,PG8,Pro Government
161,1215295377882210306,harry_magnum,neljulgerg16,3.5,3.0,PG8,Pro Government
162,1264773682989236225,ManuelaSaenz735,neljulgerg16,2.8,1.0,PG8,Pro Government
163,965416719249485824,xBaby99x,neljulgerg16,0.8,4.1,PG8,Pro Government
164,1342110238560772097,SagarMusic11,neljulgerg16,0.6,4.5,PG8,Pro Government
165,3003304365,emelinalourdes,neljulgerg16,0.6,1.2,PG8,Pro Government
166,1638677635,DSalazarM96,neljulgerg16,0.3,2.2,PG8,Pro Government
167,1334584838087700480,AdrinXCuba1,neljulgerg16,2.7,3.3,PG8,Pro Government
168,1302966697536651264,reyes_medinilla,neljulgerg16,2.8,2.6,PG8,Pro Government
169,1313811836844806144,GnzalesMari,neljulgerg16,1.2,3.9,PG8,Pro Government
170,1005668726937661440,JeannetteGueva1,neljulgerg16,1.6,1.9,PG8,Pro Government
171,1099063569390465024,RacielValdez,neljulgerg16,2.2,3.4,PG8,Pro Government
172,165428019,soyjenglo,neljulgerg16,1.0,0.4,PG8,Pro Government
173,4243072042,cesarcultor,neljulgerg16,0.4,0.3,PG8,Pro Government
174,1100962699314425856,DanyAlv49458774,neljulgerg16,2.4,2.5,PG8,Pro Government
175,140546426,damaris430,neljulgerg16,2.3,1.7,PG8,Pro Government
176,1319731155273482245,CamilaDamas9,neljulgerg16,2.8,2.1,PG8,Pro Government
177,115859953,nadiarizzo1210,neljulgerg16,1.1,3.0,PG8,Pro Government
178,1179472364846944256,Yosoycuban0,neljulgerg16,2.4,3.2,PG8,Pro Government
179,1279603681105715200,efigueredo1967,neljulgerg16,2.2,2.7,PG8,Pro Government
180,2639164347,paezjose1956,neljulgerg16,2.9,1.1,PG8,Pro Government
181,1157292828621529089,DeVueltaLinda,neljulgerg16,3.3,1.0,PG8,Pro Government
182,1336827992866246661,GabVivaChavez1,neljulgerg16,0.9,2.7,PG8,Pro Government
183,1295197980,joseman2086,neljulgerg16,2.3,1.8,PG8,Pro Government
184,1143595879703732225,MaNavar25316520,neljulgerg16,1.8,2.7,PG8,Pro Government
185,143523737,hectorveterano,neljulgerg16,1.2,0.4,PG8,Pro Government
186,1348804257139613697,Marange23324485,neljulgerg16,1.1,2.2,PG8,Pro Government
187,1343585961360437253,NermeenFathi2,neljulgerg16,1.0,4.1,PG8,Pro Government
188,1348973843390541826,bracho_adiel,neljulgerg16,0.5,4.1,PG8,Pro Government
189,1347261030951481346,RodtiguezMiriam,neljulgerg16,0.8,3.6,PG8,Pro Government
190,1347296063829532672,Ppt_MpioSimonB,neljulgerg16,0.4,2.0,PG8,Pro Government
191,109147609,oscaresteban17,neljulgerg16,0.6,1.2,PG8,Pro Government
192,158282199,edinsonhv,neljulgerg16,0.5,1.8,PG8,Pro Government
193,1301162881128562689,Hctor43059795,neljulgerg16,0.6,3.4,PG8,Pro Government
194,143456028,calledelmedio,neljulgerg16,0.4,0.7,PG8,Pro Government
195,1283957380439515138,IsraelDCuba,neljulgerg16,1.9,1.9,PG8,Pro Government
196,2357142524,AROALASKA,neljulgerg16,2.7,2.9,PG8,Pro Government
197,1319397678799818752,Pietro86722557,neljulgerg16,2.4,1.8,PG8,Pro Government
198,1747333177,CyNsiempre,neljulgerg16,3.5,2.6,PG8,Pro Government
199,1343557813965115392,Harriso06968430,neljulgerg16,1.0,4.5,PG8,Pro Government
200,3475106835,inderyaracuy1,aguijoneando,1.2,2.0,PG2,Pro Government
201,154288033,Dannyng22,aguijoneando,2.0,1.2,PG2,Pro Government
202,1021525453516009474,Danieli65860462,aguijoneando,1.4,0.8,PG2,Pro Government
203,1249412092949495810,tariba9,aguijoneando,1.1,2.2,PG2,Pro Government
204,221544113,Lombricultores,aguijoneando,0.4,3.2,PG2,Pro Government
205,1287889435745497089,de_institucion,aguijoneando,1.0,4.6,PG2,Pro Government
206,158031703,elsolrevolucion,aguijoneando,3.0,1.3,PG2,Pro Government
207,1328543309527126016,GDP_Sagrari0,aguijoneando,1.4,2.4,PG2,Pro Government
208,140954871,Vistacha,aguijoneando,3.7,0.8,PG2,Pro Government
209,2654681797,inspector311,aguijoneando,1.6,1.6,PG2,Pro Government
210,1236061895213355008,WilmanLara12,aguijoneando,0.8,2.3,PG2,Pro Government
211,1337498766312689664,Willpperez1,aguijoneando,1.4,0.7,PG2,Pro Government
212,153828583,luiseh77,aguijoneando,1.8,2.2,PG2,Pro Government
213,722774389,MarciaPrezPulid,aguijoneando,2.8,0.8,PG2,Pro Government
214,1331376615809572866,volknsoni,aguijoneando,2.2,0.6,PG2,Pro Government
215,109645766,guayalis,aguijoneando,2.0,0.6,PG2,Pro Government
216,1332401275904913409,hujomejo,aguijoneando,0.8,0.6,PG2,Pro Government
217,1333031948885831683,antonio61967650,aguijoneando,0.3,4.6,PG2,Pro Government
218,1329414910669938689,MoneyGotte,aguijoneando,1.0,1.2,PG2,Pro Government
219,1329500974273224705,COLSOCTRANSZUL1,aguijoneando,0.9,3.5,PG2,Pro Government
220,1232359579301879810,JosBerm89691963,aguijoneando,0.7,1.0,PG2,Pro Government
221,1274705349887627275,Fernando_Fex,aguijoneando,2.2,2.9,PG2,Pro Government
222,1263815501131767808,humorxut,aguijoneando,0.6,3.8,PG2,Pro Government
223,1305917824007835648,GDP_Valencia,aguijoneando,1.0,2.2,PG2,Pro Government
224,1329468427497598979,orlando68665035,aguijoneando,1.1,0.8,PG2,Pro Government
225,1309233026841354241,algonzalezca,aguijoneando,0.2,3.6,PG2,Pro Government
226,133127817,sinfiltros2021,aguijoneando,1.2,1.8,PG2,Pro Government
227,1161291426216497152,mcpioaraure,aguijoneando,2.7,1.6,PG2,Pro Government
228,1318603056091725824,CampoRico4,aguijoneando,1.0,2.0,PG2,Pro Government
229,181138831,RodolfoAGil,aguijoneando,3.4,2.8,PG2,Pro Government
230,1304440931681271809,GDP_Zulia,aguijoneando,0.9,1.9,PG2,Pro Government
231,637345203,rigonzm09,aguijoneando,0.5,0.9,PG2,Pro Government
232,270613171,chicoritoortiz,aguijoneando,2.2,1.8,PG2,Pro Government
233,1269381002201305095,Waldo96480031,aguijoneando,2.2,2.0,PG2,Pro Government
234,750328081,JOSEGDELGHANS,aguijoneando,2.2,2.2,PG2,Pro Government
235,152452536,Iskierdo98,aguijoneando,0.9,2.0,PG2,Pro Government
236,772790259482497024,YossmanArandaR,aguijoneando,1.6,1.4,PG2,Pro Government
237,614385909,CarmenCeciliaP4,aguijoneando,1.9,1.0,PG2,Pro Government
238,240502977,annieromano001,aguijoneando,1.2,0.9,PG2,Pro Government
239,1333172691747172356,LindaLe12800453,aguijoneando,0.8,2.6,PG2,Pro Government
240,542980057,_Tuqueque,aguijoneando,1.0,0.6,PG2,Pro Government
241,90196937,danialerodrimar,aguijoneando,1.5,1.0,PG2,Pro Government
242,124021206,Lermontj,aguijoneando,0.3,1.4,PG2,Pro Government
243,108606808,marycdc100,aguijoneando,2.2,1.0,PG2,Pro Government
244,1258427344571838465,MSoleim,aguijoneando,2.2,2.8,PG2,Pro Government
245,138542196,iugarteh,aguijoneando,0.5,1.2,PG2,Pro Government
246,416334267,GibsonSanchez,aguijoneando,0.6,0.6,PG2,Pro Government
247,234099139,elietalex,aguijoneando,0.5,0.9,PG2,Pro Government
248,139095791,lizbethtys,aguijoneando,0.2,0.8,PG2,Pro Government
249,228457488,CASTILLOBWD,aguijoneando,0.2,2.2,PG2,Pro Government
250,352730037,velasquezqc,aguijoneando,0.4,0.8,PG2,Pro Government
251,216091399,ysmaryn,aguijoneando,1.6,2.4,PG2,Pro Government
252,576533075,munozjj_,aguijoneando,1.0,2.2,PG2,Pro Government
253,145829339,leocanache1,aguijoneando,1.4,0.4,PG2,Pro Government
254,1274124744120569861,RAMNMUDARRA21,aguijoneando,2.7,0.6,PG2,Pro Government
255,1295447676922793986,Melania11812844,aguijoneando,0.5,1.4,PG2,Pro Government
256,1335724483106238465,GeorgeB81410212,aguijoneando,0.4,3.7,PG2,Pro Government
257,617419172,ROSALBAMEJIA2,aguijoneando,0.4,1.4,PG2,Pro Government
258,103855669,orko28,aguijoneando,2.3,0.4,PG2,Pro Government
259,353982201,ciudadjardin273,aguijoneando,1.3,2.8,PG2,Pro Government
260,1209992867130826752,petrofuturo,aguijoneando,1.9,2.2,PG2,Pro Government
261,1313162455103672321,rosluz3016,aguijoneando,1.8,2.1,PG2,Pro Government
262,428471304,titopulgar,aguijoneando,3.6,1.0,PG2,Pro Government
263,1334277997164179462,Azumi01886321,aguijoneando,0.7,3.0,PG2,Pro Government
264,497111669,CristianMiGua,aguijoneando,0.4,0.4,PG2,Pro Government
265,228829180,yadira_hm,aguijoneando,2.7,1.2,PG2,Pro Government
266,189917073,luisgomezca,aguijoneando,3.0,2.4,PG2,Pro Government
267,1318099882117373953,SaudiRighs,aguijoneando,2.6,3.4,PG2,Pro Government
268,1331680281141587968,Claudia66666848,aguijoneando,0.6,1.6,PG2,Pro Government
269,1253419914926276608,borro_freddy,aguijoneando,0.4,2.9,PG2,Pro Government
270,26027425,Spiritofchina,aguijoneando,1.6,2.4,PG2,Pro Government
271,3215388887,CamusR89,aguijoneando,0.7,1.9,PG2,Pro Government
272,741258800770875392,LongTengGuoJi1,aguijoneando,1.4,2.8,PG2,Pro Government
273,127250913,moni_22_12,aguijoneando,0.6,0.6,PG2,Pro Government
274,851402136114081792,gibri60,aguijoneando,0.6,2.3,PG2,Pro Government
275,140227106,y2k202w,aguijoneando,1.5,1.0,PG2,Pro Government
276,1257797916774879234,EmilioManuelPr1,aguijoneando,2.0,2.7,PG2,Pro Government
277,323025787,odalsonline,aguijoneando,0.3,1.7,PG2,Pro Government
278,174490689,ALG_Amado,aguijoneando,0.8,2.2,PG2,Pro Government
279,144360057,Corvlad,aguijoneando,1.6,1.1,PG2,Pro Government
280,1070791203774451712,Gustavo65325439,aguijoneando,3.1,2.8,PG2,Pro Government
281,139183692,Moringadas2016,aguijoneando,3.1,0.9,PG2,Pro Government
282,1084875459278573568,AkalArgentina,aguijoneando,1.0,0.6,PG2,Pro Government
283,1325181663358251010,aramacaorevista,aguijoneando,0.4,4.2,PG2,Pro Government
284,1312563974810923009,aiiwei909099912,aguijoneando,2.6,2.1,PG2,Pro Government
285,1250856822061367298,Nelson58202250,aguijoneando,1.8,2.4,PG2,Pro Government
286,964155049843871746,LARRYTEATRO1,aguijoneando,1.8,0.7,PG2,Pro Government
287,1194366032611356674,FontanaRevoluc1,aguijoneando,2.6,2.9,PG2,Pro Government
288,1242596216875167744,EdgarDa35162607,aguijoneando,0.4,2.3,PG2,Pro Government
289,1318096956514660352,Yp0dm7A2XfhMwiZ,aguijoneando,2.4,2.8,PG2,Pro Government
290,113726510,SanojaReinaldo,aguijoneando,3.4,2.0,PG2,Pro Government
291,3024754419,ernesto_cazal,aguijoneando,0.6,0.6,PG2,Pro Government
292,1314159692218806273,adriana97ovei,aguijoneando,1.1,1.2,PG2,Pro Government
293,824677222879485952,erisnolpalacio2,aguijoneando,1.9,2.9,PG2,Pro Government
294,334081439,agustinleonnava,aguijoneando,2.4,0.8,PG2,Pro Government
295,1294727191385841664,DianaZa93588290,aguijoneando,1.9,1.4,PG2,Pro Government
296,1275312504,diegorodriguec,aguijoneando,0.9,2.2,PG2,Pro Government
297,2455795050,MontexVigo,aguijoneando,2.3,1.6,PG2,Pro Government
298,1109109244714995712,urbanejadesucre,aguijoneando,0.6,1.9,PG2,Pro Government
299,1259656586538020864,zhaoli1314,aguijoneando,1.1,2.2,PG2,Pro Government
300,1352558198822199297,RaveloFidel1,anaderodriguez_,0.6,2.0,PG4,Pro Government
301,1352558198822199297,RaveloFidel1,anaderodriguez_,0.6,2.0,PG4,Pro Government
302,4847329330,DiazArnulfoalde,anaderodriguez_,0.3,2.3,PG4,Pro Government
303,1324491468434743297,CarlosM64148313,anaderodriguez_,0.2,2.0,PG4,Pro Government
304,1353830135200419840,HernnRo57363777,anaderodriguez_,0.8,2.6,PG4,Pro Government
305,1350462770450468870,Ninibrachopaz1,anaderodriguez_,0.8,2.2,PG4,Pro Government
306,1337976040921182208,IriangelSuarez,anaderodriguez_,0.9,2.5,PG4,Pro Government
307,1353782197375946753,GloriaP10663250,anaderodriguez_,0.2,4.4,PG4,Pro Government
308,1088825017524256768,LuisaNez17,anaderodriguez_,0.4,2.8,PG4,Pro Government
309,1353832004106809344,JorgeIvnRodrg18,anaderodriguez_,0.6,2.7,PG4,Pro Government
310,1353725326355013635,ManuelM90917400,anaderodriguez_,2.8,1.9,PG4,Pro Government
311,1342961582838587400,gelyuvelrequena,anaderodriguez_,0.4,3.1,PG4,Pro Government
312,1353803698481356800,YervinCordero,anaderodriguez_,0.7,2.2,PG4,Pro Government
313,1353706248647168002,AlvinoIrza,anaderodriguez_,0.6,2.7,PG4,Pro Government
314,1353128981726433281,MoisesColina19,anaderodriguez_,0.6,3.9,PG4,Pro Government
315,1252003171209273344,LuisCen42530722,anaderodriguez_,0.3,3.4,PG4,Pro Government
316,1348213288186880001,IrinaHe40773536,anaderodriguez_,0.8,1.0,PG4,Pro Government
317,1348376666217861122,Pabloflowrd,anaderodriguez_,0.0,4.8,PG4,Pro Government
318,1350619496625664005,ClemenciaManza3,anaderodriguez_,0.5,2.7,PG4,Pro Government
319,1353779291096494081,SIP_Maigualida,anaderodriguez_,0.4,2.9,PG4,Pro Government
320,1352648187916521474,Oskary93906369,anaderodriguez_,0.7,2.0,PG4,Pro Government
321,1353775147803668481,BargaVicente,anaderodriguez_,0.9,2.5,PG4,Pro Government
322,256531387,elpichichi56,anaderodriguez_,0.2,3.7,PG4,Pro Government
323,1353761216649433092,Leonard60862408,anaderodriguez_,0.1,5.0,PG4,Pro Government
324,1303678251127263232,1ZNlvXef86ENvYr,anaderodriguez_,0.6,2.4,PG4,Pro Government
325,1353197845436837888,LuisAlb38437401,anaderodriguez_,0.8,2.2,PG4,Pro Government
326,836906121629679618,sardarakhund888,anaderodriguez_,0.4,4.7,PG4,Pro Government
327,1353729258661830659,thomasmillan13,anaderodriguez_,1.3,3.6,PG4,Pro Government
328,1351545561514725376,araguamarinorc1,anaderodriguez_,0.4,2.2,PG4,Pro Government
329,1242126928288591875,ceet_victoria,anaderodriguez_,0.4,1.6,PG4,Pro Government
330,1353700656608145410,MlagrosAndrade2,anaderodriguez_,0.5,1.6,PG4,Pro Government
331,745338719511601154,LeonelGlez6,anaderodriguez_,2.6,2.3,PG4,Pro Government
332,1353689366753910785,VictorGeoRoa,anaderodriguez_,1.0,3.2,PG4,Pro Government
333,1353697442278027264,MaryorisDevera3,anaderodriguez_,0.2,4.3,PG4,Pro Government
334,1330877127277817856,JavierJosHerre1,anaderodriguez_,1.4,1.2,PG4,Pro Government
335,1352311698640805889,Yoelquis10,anaderodriguez_,0.2,4.9,PG4,Pro Government
336,1343339240831262720,JuanDur11152434,anaderodriguez_,2.9,3.3,PG4,Pro Government
337,1326192994429661185,Lanegra38161795,anaderodriguez_,0.8,2.8,PG4,Pro Government
338,1071498912907886592,COROMOT34471300,anaderodriguez_,0.4,4.1,PG4,Pro Government
339,2875697515,JesusNoddi,anaderodriguez_,0.0,4.8,PG4,Pro Government
340,1353662496939372545,Eduardo47631527,anaderodriguez_,0.7,4.0,PG4,Pro Government
341,1345708135659548672,JuanMuj57153286,anaderodriguez_,0.4,3.2,PG4,Pro Government
342,1353332384452718592,Ivan99363178,anaderodriguez_,0.4,4.2,PG4,Pro Government
343,1098547749077823488,CARLOME88505223,anaderodriguez_,1.6,2.5,PG4,Pro Government
344,1353115018708066305,CUPAZEJE7SUCRE,anaderodriguez_,0.2,1.6,PG4,Pro Government
345,143467290,Diarioveleta,anaderodriguez_,0.6,2.7,PG4,Pro Government
346,1350564674446749696,Freddy34311097,anaderodriguez_,0.6,1.6,PG4,Pro Government
347,1346213572146245633,ZtifanyM,anaderodriguez_,0.5,2.8,PG4,Pro Government
348,1311410250902310912,ProducirPodemos,anaderodriguez_,0.6,2.8,PG4,Pro Government
349,260518798,johonnyk,anaderodriguez_,0.4,3.4,PG4,Pro Government
350,1348747237501886472,CecilioFarias,anaderodriguez_,0.6,2.8,PG4,Pro Government
351,1218976799750836224,AracelisArrioj1,anaderodriguez_,0.1,4.9,PG4,Pro Government
352,1341379646223474693,JavierL59369011,anaderodriguez_,0.2,4.9,PG4,Pro Government
353,1351275201904996356,josepedrogonca2,anaderodriguez_,0.8,2.1,PG4,Pro Government
354,1353431203886596101,TeBru53,anaderodriguez_,1.0,3.6,PG4,Pro Government
355,1350581830626533381,Marian97100127,anaderodriguez_,0.8,4.4,PG4,Pro Government
356,1353436936254312448,AnzTransporte,anaderodriguez_,0.5,3.8,PG4,Pro Government
357,853285360712986624,Eduardo08356378,anaderodriguez_,2.4,1.0,PG4,Pro Government
358,1351285375109623810,VeroGeQ,anaderodriguez_,1.4,1.8,PG4,Pro Government
359,1082467100592082947,CleydesA,anaderodriguez_,1.0,1.8,PG4,Pro Government
360,1288937383283564544,alexis06415555,anaderodriguez_,0.7,2.0,PG4,Pro Government
361,1349881745697607680,jhontuitero,anaderodriguez_,0.5,2.8,PG4,Pro Government
362,1330949453432426498,VictorRomero107,anaderodriguez_,0.6,2.3,PG4,Pro Government
363,1353304622924967936,SeiKoroma,anaderodriguez_,0.2,4.6,PG4,Pro Government
364,1348764480872865800,ngel30280078,anaderodriguez_,1.0,3.0,PG4,Pro Government
365,1352004073160142848,TWITEROPEREZ,anaderodriguez_,0.9,2.7,PG4,Pro Government
366,740530366000320516,osirichel9,anaderodriguez_,0.3,3.4,PG4,Pro Government
367,1352365700208275456,maria1903531,anaderodriguez_,0.4,3.0,PG4,Pro Government
368,1344339015064018944,PaulaDo97871363,anaderodriguez_,2.2,1.4,PG4,Pro Government
369,1326583380645990401,orlandotarazo11,anaderodriguez_,1.6,2.6,PG4,Pro Government
370,1140353435549753346,nanelatuff,anaderodriguez_,0.0,4.4,PG4,Pro Government
371,1353223538463928320,AnaLopezG6,anaderodriguez_,0.2,4.9,PG4,Pro Government
372,126771252,jolivo989,anaderodriguez_,1.0,1.1,PG4,Pro Government
373,1353172492177838082,AJ39718789,anaderodriguez_,1.8,2.0,PG4,Pro Government
374,1353164070048960512,mayerly88184648,anaderodriguez_,0.2,5.0,PG4,Pro Government
375,1353147138662924289,DavisOchoa11,anaderodriguez_,1.2,2.5,PG4,Pro Government
376,1353141334362775552,dugleidynavarro,anaderodriguez_,0.2,4.8,PG4,Pro Government
377,1302075382758338560,JorgeCo44422402,anaderodriguez_,0.5,3.4,PG4,Pro Government
378,1352280417286676482,Nikaelis3,anaderodriguez_,0.8,2.3,PG4,Pro Government
379,1353114287162716166,VDimagio,anaderodriguez_,0.4,3.2,PG4,Pro Government
380,1352654626953297923,KendryReyes15,anaderodriguez_,0.3,4.9,PG4,Pro Government
381,952343958,EduardoTremaria,anaderodriguez_,0.8,3.7,PG4,Pro Government
382,1353108851323793414,OmairaDeLoreto1,anaderodriguez_,0.6,3.6,PG4,Pro Government
383,1348793211263873025,Yuly3102682,anaderodriguez_,0.6,3.1,PG4,Pro Government
384,1352652518841528323,CandidoCampos5,anaderodriguez_,0.8,1.6,PG4,Pro Government
385,1347510653964201987,DaniellRamirr,anaderodriguez_,0.4,2.2,PG4,Pro Government
386,1353061849172910091,Mnica59284538,anaderodriguez_,0.1,5.0,PG4,Pro Government
387,942081073,RaibelisQ,anaderodriguez_,0.2,4.0,PG4,Pro Government
388,1351962071055937540,liluzivertv1,anaderodriguez_,0.6,3.0,PG4,Pro Government
389,1200229283110772736,PrefecturaSPla,anaderodriguez_,1.0,2.3,PG4,Pro Government
390,1291011878706176002,LoveraYeison,anaderodriguez_,0.6,1.8,PG4,Pro Government
391,1347232543423279104,Wislenny12,anaderodriguez_,0.4,2.0,PG4,Pro Government
392,327763111,Acua1965,anaderodriguez_,0.8,1.6,PG4,Pro Government
393,1346171373429940228,JoseFelixRiba14,anaderodriguez_,0.6,1.8,PG4,Pro Government
394,1345845999948996616,LuisRamnGalici1,somosriocrecid_,1.6,1.1,PG10,Pro Government
395,1160868556982108160,Remedio01631751,somosriocrecid_,1.0,3.0,PG10,Pro Government
396,129921428,JaimeConigliaro,somosriocrecid_,2.4,1.0,PG10,Pro Government
397,1329255728423559170,DarwinCaceresL,somosriocrecid_,1.2,1.4,PG10,Pro Government
398,1520194045,ReinaldoPerozo1,somosriocrecid_,1.1,1.4,PG10,Pro Government
399,1311814434806018048,S31Mauricio,somosriocrecid_,0.6,3.2,PG10,Pro Government
400,1347273402533507076,Karla10070577,somosriocrecid_,1.2,2.4,PG10,Pro Government
401,1310718634231296001,MinervaParede16,somosriocrecid_,0.4,3.4,PG10,Pro Government
402,1291742655131652096,belenme64699696,somosriocrecid_,1.6,2.8,PG10,Pro Government
403,1328281042952867841,angel58393693,somosriocrecid_,1.8,2.0,PG10,Pro Government
404,374588811,pilarneo58,somosriocrecid_,3.8,2.2,PG10,Pro Government
405,1187524450809536513,vitoquiles,somosriocrecid_,2.3,1.8,PG10,Pro Government
406,1306610547685814278,Ganchoseco1,somosriocrecid_,1.2,0.8,PG10,Pro Government
407,1278539569,gilbert_tu_peln,somosriocrecid_,0.6,2.2,PG10,Pro Government
408,1317026833217486848,Jonatha45967542,somosriocrecid_,0.8,2.7,PG10,Pro Government
409,1329596919564394499,geraldineccs,somosriocrecid_,1.2,2.7,PG10,Pro Government
410,1222626407836192773,PesetoLoco__,somosriocrecid_,2.0,1.4,PG10,Pro Government
411,1218188509305081861,CTecnilogica,somosriocrecid_,2.6,3.1,PG10,Pro Government
412,1296801970775367680,REDROJA4,somosriocrecid_,3.8,2.7,PG10,Pro Government
413,1096069960370147330,bustingorri721,somosriocrecid_,4.3,2.4,PG10,Pro Government
414,1248982377696813057,eduardcor1,somosriocrecid_,3.4,2.9,PG10,Pro Government
415,998734192853835778,Esp_RojNeg,somosriocrecid_,2.9,3.2,PG10,Pro Government
416,1347272860138696706,CabanzoDavimar,somosriocrecid_,0.7,1.9,PG10,Pro Government
417,4836554292,StuartTranq,somosriocrecid_,2.2,1.5,PG10,Pro Government
418,1282675761657380866,crispuedeser,somosriocrecid_,4.0,2.0,PG10,Pro Government
419,319883470,virgi_yeslim,somosriocrecid_,2.8,1.0,PG10,Pro Government
420,1133114087116873728,FerminVallejos1,somosriocrecid_,4.2,2.2,PG10,Pro Government
421,1329594597354377222,RRBA2032,somosriocrecid_,1.0,3.5,PG10,Pro Government
422,1312748434089218052,almarevolucion1,somosriocrecid_,4.3,2.8,PG10,Pro Government
423,731911133146271746,martinez_270115,somosriocrecid_,3.4,2.8,PG10,Pro Government
424,703659824,JOSE28041956,somosriocrecid_,1.8,1.9,PG10,Pro Government
425,1044169647338262528,snape1414,somosriocrecid_,2.3,2.8,PG10,Pro Government
426,1305813085077344256,AlejandroTachon,somosriocrecid_,1.0,3.0,PG10,Pro Government
427,317787105,SocialistaOscar,somosriocrecid_,0.8,1.2,PG10,Pro Government
428,1427607875472478209,hispano593,somosriocrecid_,0.4,3.7,PG10,Pro Government
429,270530119,YbeliseG,somosriocrecid_,1.4,2.9,PG10,Pro Government
430,1349105631047929856,Revoluc16424797,somosriocrecid_,1.0,2.1,PG10,Pro Government
431,855222328158035968,neysalar1712,somosriocrecid_,0.2,3.1,PG10,Pro Government
432,1351203699163594759,AmilcarRivero16,somosriocrecid_,1.2,2.3,PG10,Pro Government
433,570311844,julioemart,somosriocrecid_,1.4,1.3,PG10,Pro Government
434,1319275745605152769,ValeraJimnezAc1,somosriocrecid_,3.0,2.7,PG10,Pro Government
435,1598924076,jomaria1966,somosriocrecid_,0.0,2.5,PG10,Pro Government
436,1346815145843023875,RONALVA59629968,somosriocrecid_,0.9,1.4,PG10,Pro Government
437,800425539034939392,ViviendosVLara,somosriocrecid_,1.9,0.6,PG10,Pro Government
438,1349662808317841408,ALaLuz10,somosriocrecid_,0.9,3.6,PG10,Pro Government
439,726074400878018560,rrpdvsaindustri,somosriocrecid_,1.5,2.9,PG10,Pro Government
440,733287462,Karolinita74,somosriocrecid_,0.6,1.4,PG10,Pro Government
441,211246015,bailemosotravez,somosriocrecid_,0.7,2.1,PG10,Pro Government
442,779489605234135040,cesarflores2017,somosriocrecid_,0.6,3.2,PG10,Pro Government
443,402973195,jeancarloscuev1,somosriocrecid_,0.6,1.2,PG10,Pro Government
444,4431991906,_FE_DE_ERRATAS,somosriocrecid_,2.6,2.3,PG10,Pro Government
445,1298694161835659266,3mZonia,somosriocrecid_,0.6,0.8,PG10,Pro Government
446,1308913501574922240,JesusRa72183951,somosriocrecid_,1.0,2.4,PG10,Pro Government
447,1391273702394847235,MnicaDeAvila1,somosriocrecid_,0.3,4.3,PG10,Pro Government
448,1339682915979059201,castillojg6,somosriocrecid_,0.4,1.6,PG10,Pro Government
449,342774663,elprofeluis77,somosriocrecid_,1.8,1.1,PG10,Pro Government
450,118532886,iscrak,somosriocrecid_,0.4,1.4,PG10,Pro Government
451,1273264564587630593,MarkPupo1,somosriocrecid_,3.6,3.0,PG10,Pro Government
452,388117213,RojoCamacaro,somosriocrecid_,3.6,1.2,PG10,Pro Government
453,1279512662343323650,CaptinoJuan,somosriocrecid_,1.7,0.8,PG10,Pro Government
454,1334326859602014210,ginett_duarte,somosriocrecid_,1.0,1.6,PG10,Pro Government
455,1341479129896656898,Maga27102,somosriocrecid_,0.4,2.4,PG10,Pro Government
456,167928414,bgome1,somosriocrecid_,2.4,2.1,PG10,Pro Government
457,1290804653576392704,molincuenzJosh,somosriocrecid_,0.2,2.4,PG10,Pro Government
458,1345505477602455559,Zuhy74,somosriocrecid_,0.6,2.2,PG10,Pro Government
459,1346077777427095552,MaximoP70,somosriocrecid_,0.6,3.2,PG10,Pro Government
460,1346274086381645824,DarianaR86,somosriocrecid_,0.6,3.1,PG10,Pro Government
461,1347287701582721025,AndresFe78,somosriocrecid_,0.5,2.8,PG10,Pro Government
462,234058289,45gradosexacto,somosriocrecid_,0.6,1.5,PG10,Pro Government
463,1323404349851213825,Alejand91851623,somosriocrecid_,1.0,2.9,PG10,Pro Government
464,1345961673929216000,Alexand18741895,somosriocrecid_,1.8,1.4,PG10,Pro Government
465,1305864601351974913,Alexand87953809,somosriocrecid_,0.6,3.4,PG10,Pro Government
466,2320161787,roaalexis38,somosriocrecid_,0.4,2.4,PG10,Pro Government
467,988184182550618113,Luis_Escorcia18,somosriocrecid_,0.8,1.8,PG10,Pro Government
468,1260907603967778816,Vazquez1Camilo,somosriocrecid_,2.6,2.2,PG10,Pro Government
469,282809782,acheleyla,somosriocrecid_,2.0,0.8,PG10,Pro Government
470,151977162,Bolipasajeros__,somosriocrecid_,0.8,2.0,PG10,Pro Government
471,1281428923549704192,LuisGuerraEsca3,somosriocrecid_,2.2,1.4,PG10,Pro Government
472,1295364609759641606,Rodrigo40130513,somosriocrecid_,2.6,1.2,PG10,Pro Government
473,319349893,yaninap63,somosriocrecid_,0.8,2.2,PG10,Pro Government
474,1301242374081974275,YaselToledoG,somosriocrecid_,1.0,2.6,PG10,Pro Government
475,1339651925852250114,Rodrigo45858333,somosriocrecid_,2.0,3.6,PG10,Pro Government
476,1346061656506425351,AmericaGP86,somosriocrecid_,0.7,2.7,PG10,Pro Government
477,1342832962602201092,RobertoCamarada,somosriocrecid_,2.7,1.4,PG10,Pro Government
478,1280210456829923328,ArosteguiOlga,somosriocrecid_,2.7,2.4,PG10,Pro Government
479,1293954902738243586,Eirene36314573,somosriocrecid_,0.6,3.0,PG10,Pro Government
480,1002082084628779008,Gabriel98612194,somosriocrecid_,1.2,2.7,PG10,Pro Government
481,1341587234672304129,DANIELA10600575,somosriocrecid_,0.6,2.3,PG10,Pro Government
482,1346924333726371841,Jose91379971,somosriocrecid_,0.6,2.6,PG10,Pro Government
483,1248584765835563008,nochedlluvia2,somosriocrecid_,3.4,1.8,PG10,Pro Government
484,1338840347598872578,JesusChTr,somosriocrecid_,2.8,2.5,PG10,Pro Government
485,2389558363,celtas66,somosriocrecid_,3.4,2.2,PG10,Pro Government
486,2227666289,jjgon222,somosriocrecid_,2.7,1.7,PG10,Pro Government
487,1070433082040295430,nightingale_Yan,somosriocrecid_,1.8,0.6,PG10,Pro Government
488,181368924,Andresjguerra,somosriocrecid_,1.0,2.7,PG10,Pro Government
489,148156001,TRUJILLANO1000,somosriocrecid_,1.8,0.6,PG10,Pro Government
490,142787691,FcoRaulGonzalez,somosriocrecid_,2.0,1.8,PG10,Pro Government
491,2499702966,milagros_andreu,somosriocrecid_,3.4,1.6,PG10,Pro Government
492,1141853411379490817,guerrilla_galac,somosriocrecid_,1.0,0.6,PG10,Pro Government
493,980791998,rogucas69,manuelconectado,0.6,1.6,PG7,Pro Government
494,1345063708788207616,JorgeAc81445278,manuelconectado,2.0,3.4,PG7,Pro Government
495,990232663284994049,JorgeEn84312036,manuelconectado,1.8,1.3,PG7,Pro Government
496,138410889,PedroSocialismo,manuelconectado,2.0,1.8,PG7,Pro Government
497,1242626974247518209,SoyPSUVCORDOBA,manuelconectado,0.9,1.8,PG7,Pro Government
498,1313459322719002629,lejojigmailcom1,manuelconectado,0.4,1.0,PG7,Pro Government
499,2950112986,eloisaduran09,manuelconectado,0.6,1.2,PG7,Pro Government
500,1347199902481264642,yhoanna64125910,manuelconectado,0.8,2.6,PG7,Pro Government
501,1337223417842593792,Master2890,manuelconectado,2.4,2.8,PG7,Pro Government
502,1249668690653691904,caless2890,manuelconectado,2.6,2.6,PG7,Pro Government
503,1350620391480451072,JosEliGarca3,manuelconectado,1.1,1.4,PG7,Pro Government
504,1351203699163594759,AmilcarRivero16,manuelconectado,1.2,2.3,PG7,Pro Government
505,1322566300825169922,Wilcoosta,manuelconectado,0.4,2.9,PG7,Pro Government
506,1311814434806018048,S31Mauricio,manuelconectado,0.6,3.2,PG7,Pro Government
507,1872868562,MariaIzabelBat2,manuelconectado,2.5,2.4,PG7,Pro Government
508,3306220935,vzlarockstar1,manuelconectado,1.0,2.0,PG7,Pro Government
509,163106947,Pequiven887FM,manuelconectado,1.6,1.6,PG7,Pro Government
510,262381220,Drsandramarquez,manuelconectado,0.2,3.0,PG7,Pro Government
511,1560940698,REDporterosRS1,manuelconectado,1.2,1.8,PG7,Pro Government
512,901601324508348418,ULYSSESLAMPE2,manuelconectado,0.4,3.6,PG7,Pro Government
513,360803938,orangelin21,manuelconectado,0.0,0.8,PG7,Pro Government
514,960937431829762049,morales5803,manuelconectado,1.4,1.6,PG7,Pro Government
515,1271134149429133312,Sagacar1,manuelconectado,0.7,1.2,PG7,Pro Government
516,1346077777427095552,MaximoP70,manuelconectado,0.6,3.2,PG7,Pro Government
517,4161188188,luisch1961,manuelconectado,1.2,1.7,PG7,Pro Government
518,210315395,gcdimartino,manuelconectado,0.6,0.6,PG7,Pro Government
519,143456028,calledelmedio,manuelconectado,0.4,0.7,PG7,Pro Government
520,149879813,CESARBURGUERA,manuelconectado,2.4,1.8,PG7,Pro Government
521,1506156988560031752,ifpdom,manuelconectado,0.2,4.7,PG7,Pro Government
522,1328521593056862208,DamalizMarianni,manuelconectado,1.5,3.4,PG7,Pro Government
523,109645766,guayalis,manuelconectado,2.7,0.8,PG7,Pro Government
524,1347925061097955328,negra951,manuelconectado,0.6,2.0,PG7,Pro Government
525,1138465131040575488,electron6166,manuelconectado,1.5,1.5,PG7,Pro Government
526,2589931153,Francis47517666,manuelconectado,2.6,2.2,PG7,Pro Government
527,1344667725885542404,TwiitteraP,manuelconectado,0.9,2.4,PG7,Pro Government
528,1304132280642924546,Diana24043,manuelconectado,0.6,1.2,PG7,Pro Government
529,138208889,Speedser1,manuelconectado,1.1,1.4,PG7,Pro Government
530,1293954902738243586,Eirene36314573,manuelconectado,0.6,3.0,PG7,Pro Government
531,846011545641521152,ciclo2030,manuelconectado,1.0,1.2,PG7,Pro Government
532,1339629706094792704,TroyVegaOficial,manuelconectado,2.0,2.2,PG7,Pro Government
533,60405055,MilytaRomero,manuelconectado,1.2,0.6,PG7,Pro Government
534,925900820,abrahim_1992,manuelconectado,0.6,2.4,PG7,Pro Government
535,988184182550618113,Luis_Escorcia18,manuelconectado,0.8,1.8,PG7,Pro Government
536,1184662604620468224,bolivar_abg,manuelconectado,3.2,1.8,PG7,Pro Government
537,1297872180076838913,antonio33992857,manuelconectado,0.2,2.1,PG7,Pro Government
538,95437204,gal1102,manuelconectado,2.6,0.9,PG7,Pro Government
539,1333942910350405633,patria17892,manuelconectado,1.0,2.8,PG7,Pro Government
540,130386689,AmalCandanguera,manuelconectado,2.1,1.4,PG7,Pro Government
541,174489546,SARAYPTZ,manuelconectado,2.2,1.4,PG7,Pro Government
542,319883470,virgi_yeslim,manuelconectado,2.8,1.0,PG7,Pro Government
543,1333082854977368064,Revolucion2695,manuelconectado,1.2,2.8,PG7,Pro Government
544,75841583,aliceniamoreno,manuelconectado,1.4,2.2,PG7,Pro Government
545,1392802080637825026,JoGreBasC,manuelconectado,2.2,1.8,PG7,Pro Government
546,196207806,JOHALAFLAKA,manuelconectado,1.0,1.6,PG7,Pro Government
547,1316959967514152960,DigitalRojita,manuelconectado,1.0,1.3,PG7,Pro Government
548,1185195118787252224,Antiescualidos3,manuelconectado,2.2,3.1,PG7,Pro Government
549,1323411119923449856,AlpargataCriol1,manuelconectado,0.4,2.1,PG7,Pro Government
550,1248982377696813057,eduardcor1,manuelconectado,3.4,2.9,PG7,Pro Government
551,138036038,DoritaCeballos,manuelconectado,2.0,1.4,PG7,Pro Government
552,1150817364746752000,vozdeesperanza7,manuelconectado,1.1,1.5,PG7,Pro Government
553,1329017751961296896,Marlene65822762,manuelconectado,0.8,2.2,PG7,Pro Government
554,961709383817289728,bricspsuv,manuelconectado,2.4,1.1,PG7,Pro Government
555,1325827031876198400,MaritamendozaR,manuelconectado,2.9,2.2,PG7,Pro Government
556,1277881688,yguittens,manuelconectado,0.0,2.9,PG7,Pro Government
557,132324093,yolac64,manuelconectado,0.8,3.7,PG7,Pro Government
558,1181321810597568521,alibara177,manuelconectado,1.8,2.0,PG7,Pro Government
559,1138805878436564994,NOrtiz0,manuelconectado,0.2,4.4,PG7,Pro Government
560,1391273702394847235,MnicaDeAvila1,manuelconectado,0.3,4.3,PG7,Pro Government
561,1202981662046461952,LuisaRa25789277,manuelconectado,0.4,2.2,PG7,Pro Government
562,1329238050791190530,Revolucionycam2,manuelconectado,1.4,3.3,PG7,Pro Government
563,953744711268864002,GodfredOtwey,manuelconectado,0.4,4.4,PG7,Pro Government
564,1337202153262370819,LesbiaAponte1,manuelconectado,0.9,2.0,PG7,Pro Government
565,1034153605971038208,JuniorBueno_11,manuelconectado,0.6,0.8,PG7,Pro Government
566,224346252,patydis16,manuelconectado,0.8,2.4,PG7,Pro Government
567,1332754217409372161,Milagro69107367,manuelconectado,0.5,2.5,PG7,Pro Government
568,142021425,HUYOPA,manuelconectado,2.5,1.9,PG7,Pro Government
569,571127001,wanaxn13,manuelconectado,0.9,0.8,PG7,Pro Government
570,1333542510195564550,MileA220870,manuelconectado,0.6,2.9,PG7,Pro Government
571,138139105,Tendencia_FM,manuelconectado,0.3,4.6,PG7,Pro Government
572,170473453,ymmarcano,manuelconectado,1.8,0.6,PG7,Pro Government
573,1317509304791031810,AnteportamBlan2,manuelconectado,3.0,2.0,PG7,Pro Government
574,1004189040256667648,ANNYS76038717,manuelconectado,1.9,3.4,PG7,Pro Government
575,1394486662110060545,frapuccinos,manuelconectado,0.0,4.2,PG7,Pro Government
576,1329414910669938689,MoneyGotte,manuelconectado,1.0,1.2,PG7,Pro Government
577,1322196481110118401,LUISMAR19711316,manuelconectado,0.6,1.9,PG7,Pro Government
578,1247714434920910856,maria_delgafo,manuelconectado,0.6,1.2,PG7,Pro Government
579,110494744,flower639,manuelconectado,2.1,0.9,PG7,Pro Government
580,1334644565018615808,Tuiterodelgobi1,manuelconectado,1.0,1.8,PG7,Pro Government
581,1299779663389241346,Ricardo73215571,manuelconectado,3.6,2.0,PG7,Pro Government
582,1307139833899487232,CCDVTrujillo,manuelconectado,0.7,1.2,PG7,Pro Government
583,1331352233762566146,ApostolVladimi3,manuelconectado,0.7,0.9,PG7,Pro Government
584,1334318124447961088,Yulenisvillalo1,manuelconectado,0.0,4.3,PG7,Pro Government
585,2278162062,MYMUSICEXEG,manuelconectado,2.2,2.0,PG7,Pro Government
586,729852102894325760,JOHAN37293350,manuelconectado,1.7,1.8,PG7,Pro Government
587,1284522711801384961,KatiuskaGata,manuelconectado,0.4,1.2,PG7,Pro Government
588,1323052679342542849,EvelinV67621778,manuelconectado,0.5,1.2,PG7,Pro Government
589,1331634557641256962,Jhormantwitero,manuelconectado,1.2,2.3,PG7,Pro Government
590,1319397678799818752,Pietro86722557,manuelconectado,2.4,1.8,PG7,Pro Government
591,1273294057545097216,OlgaFuentes2020,FioMariT,3.6,3.0,PG5,Pro Government
592,1276900240226836481,baran_MR_,FioMariT,0.2,2.1,PG5,Pro Government
593,1322138283334377472,Pampam_MRT,FioMariT,0.5,1.2,PG5,Pro Government
594,138174461,IndiosChibchas,FioMariT,3.4,1.0,PG5,Pro Government
595,959768165864570882,ElioJoseGodoyH1,FioMariT,1.2,2.3,PG5,Pro Government
596,888241578678128640,Edinsonvh,FioMariT,2.0,1.4,PG5,Pro Government
597,158282199,edinsonhv,FioMariT,0.4,1.8,PG5,Pro Government
598,1316586292612927488,alejand46447180,FioMariT,2.0,1.4,PG5,Pro Government
599,587202054,jcy126kerubin,FioMariT,3.8,2.7,PG5,Pro Government
600,1270750748,ElgatoAzul0311,FioMariT,1.2,1.5,PG5,Pro Government
601,1289253577828040714,WilfredoMiraba2,FioMariT,1.8,2.4,PG5,Pro Government
602,1342440832914382848,juanace59455892,FioMariT,0.5,1.6,PG5,Pro Government
603,994364269155225600,emcomersa_p,FioMariT,1.3,2.2,PG5,Pro Government
604,1578968329,Mari_Skinny,FioMariT,2.4,1.9,PG5,Pro Government
605,1158602716404506625,Alexand96596188,FioMariT,0.5,2.0,PG5,Pro Government
606,1300436291335663624,Eduardo93386939,FioMariT,1.8,2.2,PG5,Pro Government
607,842655986875740161,mascararoja211,FioMariT,2.7,2.4,PG5,Pro Government
608,158003692,rincon_fernando,FioMariT,2.3,2.6,PG5,Pro Government
609,1342949024106733572,compatriota0103,FioMariT,1.0,2.8,PG5,Pro Government
610,846011545641521152,ciclo2030,FioMariT,1.0,1.2,PG5,Pro Government
611,1264709196,TapiasGabriel,FioMariT,0.9,1.0,PG5,Pro Government
612,565947382,wgperalta2005,FioMariT,2.2,2.2,PG5,Pro Government
613,1340319717979000832,AlcibadesCasti3,FioMariT,0.8,2.6,PG5,Pro Government
614,1329238050791190530,Revolucionycam2,FioMariT,1.4,3.3,PG5,Pro Government
615,293710950,julior522,FioMariT,3.3,2.0,PG5,Pro Government
616,313598457,MCalzadilla,FioMariT,1.5,1.8,PG5,Pro Government
617,174489546,SARAYPTZ,FioMariT,2.2,1.4,PG5,Pro Government
618,588853477,tynocows,FioMariT,2.1,2.0,PG5,Pro Government
619,142021425,HUYOPA,FioMariT,2.5,1.9,PG5,Pro Government
620,1334531114652868611,JoseMorilloRL,FioMariT,1.1,2.4,PG5,Pro Government
621,1333437147509116928,ChavistaMorena,FioMariT,1.6,3.2,PG5,Pro Government
622,1274705349887627275,Fernando_Fex,FioMariT,2.2,2.9,PG5,Pro Government
623,1311724163263082498,chemanuelsan,FioMariT,0.8,1.8,PG5,Pro Government
624,1417181130,cirogarcia2002,FioMariT,0.8,2.4,PG5,Pro Government
625,1312748434089218052,almarevolucion1,FioMariT,4.3,2.8,PG5,Pro Government
626,1325827031876198400,MaritamendozaR,FioMariT,2.9,2.2,PG5,Pro Government
627,1319836055344979969,MiguelAlonzoMa1,FioMariT,1.4,2.9,PG5,Pro Government
628,1294166254803181568,JandirLunkes,FioMariT,1.0,1.4,PG5,Pro Government
629,853664785,txemalondon,FioMariT,2.3,0.8,PG5,Pro Government
630,1328521593056862208,DamalizMarianni,FioMariT,1.5,3.4,PG5,Pro Government
631,3337109301,OsmaEuclides,FioMariT,2.6,2.9,PG5,Pro Government
632,1302995253926989827,SomosRMNoticias,FioMariT,2.0,1.5,PG5,Pro Government
633,1880887476,C2canquis,FioMariT,2.6,1.4,PG5,Pro Government
634,980426207312347136,ALoBuenoRt,FioMariT,0.2,5.0,PG5,Pro Government
635,1326856331559645185,Greys81723069,FioMariT,0.4,2.2,PG5,Pro Government
636,1136017807408324613,mjtrezza1,FioMariT,2.6,1.0,PG5,Pro Government
637,484798027,Mariosegundopal,FioMariT,3.0,1.1,PG5,Pro Government
638,1307139833899487232,CCDVTrujillo,FioMariT,0.7,1.2,PG5,Pro Government
639,1253459815973695493,GHA80633107,FioMariT,3.3,2.8,PG5,Pro Government
640,38172730,John_Sylva,FioMariT,1.2,2.2,PG5,Pro Government
641,1319004708414029824,damalizmari,FioMariT,1.3,1.8,PG5,Pro Government
642,982778405341904896,360enDirecto,FioMariT,1.3,0.6,PG5,Pro Government
643,143562732,ysaiasrosas,FioMariT,2.0,0.8,PG5,Pro Government
644,425231309,inesrubiogarcia,FioMariT,0.4,0.6,PG5,Pro Government
645,1321193787788611585,AlfonsoAzuaje3,FioMariT,2.1,3.2,PG5,Pro Government
646,135944147,guerrilleroepr,FioMariT,2.1,1.0,PG5,Pro Government
647,1322561387537858567,LUZCAST58202106,FioMariT,0.9,2.4,PG5,Pro Government
648,1543670168,cuellorat,FioMariT,2.4,2.6,PG5,Pro Government
649,630305687,pedrodiazg59,FioMariT,2.7,2.0,PG5,Pro Government
650,1277451043236990976,joseeli12935158,FioMariT,3.0,2.7,PG5,Pro Government
651,759957254,hildamargutier1,FioMariT,1.3,1.8,PG5,Pro Government
652,312291374,Sezaikizilkaya,FioMariT,2.2,3.8,PG5,Pro Government
653,1261273357619789827,ask1512,FioMariT,3.8,2.5,PG5,Pro Government
654,877164259591032832,GreySuarezU,FioMariT,1.4,1.9,PG5,Pro Government
655,1001843378877861888,frankleneBarros,FioMariT,2.7,1.5,PG5,Pro Government
656,1314159692218806273,adriana97ovei,FioMariT,1.2,1.1,PG5,Pro Government
657,1514876377,LaPelirojaCc,FioMariT,0.0,2.8,PG5,Pro Government
658,1144649007182073856,jesuserom1,FioMariT,1.6,3.0,PG5,Pro Government
659,839870918,OrelTovar10,FioMariT,2.7,1.6,PG5,Pro Government
660,1322189572437147648,SOLALVA48756630,FioMariT,0.8,1.6,PG5,Pro Government
661,2851339497,PituBanegas,FioMariT,2.7,1.1,PG5,Pro Government
662,1257808801,1412Yolis,FioMariT,3.2,2.9,PG5,Pro Government
663,1320055044012707841,CatastroEn,FioMariT,0.8,2.0,PG5,Pro Government
664,876211926585544706,acturiondigital,FioMariT,1.4,1.0,PG5,Pro Government
665,144901177,rjvsi,FioMariT,0.8,0.9,PG5,Pro Government
666,1315079430683926528,Glen23051,FioMariT,0.6,3.6,PG5,Pro Government
667,1312539238202847232,COPTSOPPZULIA1,FioMariT,0.7,0.8,PG5,Pro Government
668,1514552594,elcoriano012,FioMariT,1.3,1.2,PG5,Pro Government
669,2788408445,mvivas1701,FioMariT,1.8,1.1,PG5,Pro Government
670,1260986406203244545,Informate_vnz,FioMariT,0.8,2.8,PG5,Pro Government
671,1312973915195682817,AlMando_vnz,FioMariT,0.4,2.8,PG5,Pro Government
672,110254641,pasajjero,FioMariT,3.1,3.0,PG5,Pro Government
673,155243383,cheoortiz7712,FioMariT,0.4,1.4,PG5,Pro Government
674,127698535,LaAvanzadoraVE,FioMariT,2.7,0.8,PG5,Pro Government
675,828002856,sergiopeinador,FioMariT,3.0,0.8,PG5,Pro Government
676,930452839,ArturoAroni,FioMariT,4.1,3.4,PG5,Pro Government
677,2447944237,MadresdelMundoV,FioMariT,2.0,1.0,PG5,Pro Government
678,1423084291588771852,cclapalavecino1,FioMariT,1.2,1.5,PG5,Pro Government
679,1184817476502278144,MinppalT,FioMariT,1.2,1.0,PG5,Pro Government
680,2902686100,hisnoval,FioMariT,0.2,0.6,PG5,Pro Government
681,957398090734022656,Lesbiarvelo12,FioMariT,0.3,3.7,PG5,Pro Government
682,1454947147,Eduardojug1989,FioMariT,1.4,0.8,PG5,Pro Government
683,1278353373167849472,GisselPerz,FioMariT,0.7,2.6,PG5,Pro Government
684,988464094868099072,solanoantonio12,FioMariT,3.0,2.6,PG5,Pro Government
685,1005064563639947264,ObservatorioTrV,FioMariT,0.0,3.1,PG5,Pro Government
686,735649973526798336,ivangator66,FioMariT,2.3,0.8,PG5,Pro Government
687,1143332123790729222,MarianEmily2,FioMariT,3.2,2.8,PG5,Pro Government
688,1152315036372807680,alinaacosta16,FioMariT,3.7,3.2,PG5,Pro Government
689,1297607698519928832,JoseMiliciano,SOMOSRIOCRECID,1.3,2.1,PG9,Pro Government
690,1598924076,jomaria1966,SOMOSRIOCRECID,0.0,2.5,PG9,Pro Government
691,83609394,rparedes21,SOMOSRIOCRECID,0.8,1.7,PG9,Pro Government
692,1339022840327254017,Javierys10,SOMOSRIOCRECID,0.6,1.4,PG9,Pro Government
693,1288599769787637761,ELNEGRO24049166,SOMOSRIOCRECID,0.8,2.6,PG9,Pro Government
694,853285360712986624,Eduardo08356378,SOMOSRIOCRECID,2.4,1.0,PG9,Pro Government
695,988184182550618113,Luis_Escorcia18,SOMOSRIOCRECID,0.8,1.8,PG9,Pro Government
696,1352786807075827712,Caterin34441076,SOMOSRIOCRECID,0.5,2.7,PG9,Pro Government
697,138019483,salom21,SOMOSRIOCRECID,1.6,0.8,PG9,Pro Government
698,1308145766,johan_1325,SOMOSRIOCRECID,0.4,4.0,PG9,Pro Government
699,151645448,larocca007,SOMOSRIOCRECID,0.5,2.6,PG9,Pro Government
700,214970270,ruedaloca6,SOMOSRIOCRECID,2.2,2.9,PG9,Pro Government
701,1288903426412347394,ACAVenezuela1,SOMOSRIOCRECID,0.6,2.0,PG9,Pro Government
702,831671600,Noune_delannoy,SOMOSRIOCRECID,0.0,2.6,PG9,Pro Government
703,1347668362055319553,javierg35140982,SOMOSRIOCRECID,0.8,2.6,PG9,Pro Government
704,1348671424718888969,YulietTorres17,SOMOSRIOCRECID,0.6,2.0,PG9,Pro Government
705,1331793428020080645,WilsonS43452196,SOMOSRIOCRECID,1.7,2.2,PG9,Pro Government
706,1331941586,FernandoTagore,SOMOSRIOCRECID,2.2,0.4,PG9,Pro Government
707,1173606100316430337,GersonRivero10,SOMOSRIOCRECID,1.5,4.3,PG9,Pro Government
708,1297547169361268736,Campana79340286,SOMOSRIOCRECID,1.0,0.9,PG9,Pro Government
709,131996879,Gfred2104,SOMOSRIOCRECID,1.2,1.5,PG9,Pro Government
710,3030623831,robertopinto611,SOMOSRIOCRECID,2.6,0.8,PG9,Pro Government
711,250655681,JIMENEZCGX,SOMOSRIOCRECID,2.2,3.5,PG9,Pro Government
712,1310718634231296001,MinervaParede16,SOMOSRIOCRECID,0.4,3.4,PG9,Pro Government
713,144966582,petrol555,SOMOSRIOCRECID,0.8,2.2,PG9,Pro Government
714,864854987934924803,guzmanjulio1804,SOMOSRIOCRECID,0.3,1.1,PG9,Pro Government
715,1372444872,lissethsalinas7,SOMOSRIOCRECID,1.8,1.5,PG9,Pro Government
716,1348709798280355847,CarlosM31126496,SOMOSRIOCRECID,0.6,4.1,PG9,Pro Government
717,1350620391480451072,JosEliGarca3,SOMOSRIOCRECID,1.1,1.4,PG9,Pro Government
718,2950112986,eloisaduran09,SOMOSRIOCRECID,0.6,1.2,PG9,Pro Government
719,122980389,IVANNAKAMURA,SOMOSRIOCRECID,1.1,1.1,PG9,Pro Government
720,1304248062060236800,GDP_Barinas,SOMOSRIOCRECID,1.5,2.0,PG9,Pro Government
721,776789411715481600,abogadopantoja,SOMOSRIOCRECID,1.5,0.8,PG9,Pro Government
722,1306897435839655936,GDP_Falcon,SOMOSRIOCRECID,0.8,1.7,PG9,Pro Government
723,1347283870291533824,volcan_martin,SOMOSRIOCRECID,0.4,2.9,PG9,Pro Government
724,1307335965858566146,cieloazuldecuba,SOMOSRIOCRECID,3.8,3.0,PG9,Pro Government
725,1346218354303004680,Esteban35825120,SOMOSRIOCRECID,0.6,2.2,PG9,Pro Government
726,1339295378034880512,JuanRod82989597,SOMOSRIOCRECID,0.6,3.3,PG9,Pro Government
727,1291914934188748800,MARIASA71060367,SOMOSRIOCRECID,0.8,2.2,PG9,Pro Government
728,492946893,MiSugarDaddy,SOMOSRIOCRECID,1.8,1.4,PG9,Pro Government
729,1272644130380943362,diaz_silfrido,SOMOSRIOCRECID,0.3,2.4,PG9,Pro Government
730,1351642412628717571,ATwuitero,SOMOSRIOCRECID,0.9,2.1,PG9,Pro Government
731,1310063905100554240,Chand78349361,SOMOSRIOCRECID,1.6,4.0,PG9,Pro Government
732,1336435878273699843,ErikaHe11288451,SOMOSRIOCRECID,0.9,2.2,PG9,Pro Government
733,472737652,Chile_Alerta,SOMOSRIOCRECID,3.2,2.6,PG9,Pro Government
734,881874996448178176,dianacrp23,SOMOSRIOCRECID,1.8,1.7,PG9,Pro Government
735,3001378928,CCBadell,SOMOSRIOCRECID,1.6,3.2,PG9,Pro Government
736,3214447277,aziel077,SOMOSRIOCRECID,1.7,2.3,PG9,Pro Government
737,1321095609177284609,mimada53532192,SOMOSRIOCRECID,0.6,2.9,PG9,Pro Government
738,1349328544661463040,MiguelG74493503,SOMOSRIOCRECID,0.5,1.2,PG9,Pro Government
739,1308863387305209857,sarah20901825,SOMOSRIOCRECID,0.7,2.8,PG9,Pro Government
740,1309159647291547655,LaPepita12,SOMOSRIOCRECID,3.6,2.2,PG9,Pro Government
741,1348697522051624963,Anlore9,SOMOSRIOCRECID,0.6,3.2,PG9,Pro Government
742,140258972,Acapela1967,SOMOSRIOCRECID,2.8,1.4,PG9,Pro Government
743,424255323,AlonIsea,SOMOSRIOCRECID,1.9,2.3,PG9,Pro Government
744,1243660211237330945,redcentauros2,SOMOSRIOCRECID,0.4,3.4,PG9,Pro Government
745,479664689,celestinom64,SOMOSRIOCRECID,2.2,1.4,PG9,Pro Government
746,1100491613854420993,Roxana_51,SOMOSRIOCRECID,2.9,2.8,PG9,Pro Government
747,1343671749565689856,GildeyJ,SOMOSRIOCRECID,1.5,2.3,PG9,Pro Government
748,1331210351485071360,GreyberCarrero,SOMOSRIOCRECID,1.4,1.7,PG9,Pro Government
749,1347559008601841667,MaikolD25354670,SOMOSRIOCRECID,0.7,1.0,PG9,Pro Government
750,855731994696835072,Eduardo01549812,SOMOSRIOCRECID,2.7,1.6,PG9,Pro Government
751,2781557275,rkprincesa,SOMOSRIOCRECID,0.6,3.2,PG9,Pro Government
752,1345845999948996616,LuisRamnGalici1,SOMOSRIOCRECID,1.6,1.1,PG9,Pro Government
753,913836389522866176,herodriguez32,SOMOSRIOCRECID,0.8,0.8,PG9,Pro Government
754,1345063708788207616,JorgeAc81445278,SOMOSRIOCRECID,2.0,3.4,PG9,Pro Government
755,1343218900171943936,Luisfer06973630,SOMOSRIOCRECID,0.8,2.6,PG9,Pro Government
756,912145900490956801,KingJuan24,SOMOSRIOCRECID,0.4,2.1,PG9,Pro Government
757,855222328158035968,neysalar1712,SOMOSRIOCRECID,0.2,3.1,PG9,Pro Government
758,495443984,AnaMend42545224,SOMOSRIOCRECID,0.5,1.5,PG9,Pro Government
759,1350075473515130881,rodriguez_deixy,SOMOSRIOCRECID,0.2,4.8,PG9,Pro Government
760,102203370,bjhernandezsbb,SOMOSRIOCRECID,1.1,1.9,PG9,Pro Government
761,3497360122,EDWARDS0508,SOMOSRIOCRECID,0.2,3.1,PG9,Pro Government
762,147607292,Rjonatan,SOMOSRIOCRECID,0.1,3.1,PG9,Pro Government
763,1311769335531286528,ornellacotes,SOMOSRIOCRECID,0.5,1.9,PG9,Pro Government
764,138497131,jemorales26,SOMOSRIOCRECID,0.6,1.6,PG9,Pro Government
765,910140913057501184,crivascedeno,SOMOSRIOCRECID,0.8,2.1,PG9,Pro Government
766,1402565029,avalgh2,SOMOSRIOCRECID,3.4,2.8,PG9,Pro Government
767,231492202,victoraire,SOMOSRIOCRECID,0.3,2.7,PG9,Pro Government
768,1333942910350405633,patria17892,SOMOSRIOCRECID,1.0,2.8,PG9,Pro Government
769,1339564954949718024,carmarleska,SOMOSRIOCRECID,0.3,1.0,PG9,Pro Government
770,221063645,Palmitascorrale,SOMOSRIOCRECID,0.2,2.8,PG9,Pro Government
771,835290287236861953,jnzdominguez271,SOMOSRIOCRECID,0.4,1.8,PG9,Pro Government
772,1347867741756289025,Edgar18253920,SOMOSRIOCRECID,0.6,2.7,PG9,Pro Government
773,1190823853,AracelysFerrer,SOMOSRIOCRECID,0.6,1.0,PG9,Pro Government
774,726074400878018560,rrpdvsaindustri,SOMOSRIOCRECID,1.5,2.9,PG9,Pro Government
775,331599693,apuremotta1,SOMOSRIOCRECID,2.7,1.2,PG9,Pro Government
776,143581571,adristep,SOMOSRIOCRECID,0.5,1.4,PG9,Pro Government
777,2431968601,wlawins,SOMOSRIOCRECID,0.4,1.6,PG9,Pro Government
778,1346077777427095552,MaximoP70,SOMOSRIOCRECID,0.6,3.2,PG9,Pro Government
779,1349223337365557249,PeterPa95533741,SOMOSRIOCRECID,0.6,3.8,PG9,Pro Government
780,1349662808317841408,ALaLuz10,SOMOSRIOCRECID,0.9,3.6,PG9,Pro Government
781,1064243495957905408,AlexisG02277523,SOMOSRIOCRECID,0.9,0.7,PG9,Pro Government
782,1347039242447368194,Hastala41969567,SOMOSRIOCRECID,0.5,1.4,PG9,Pro Government
783,1392802080637825026,JoGreBasC,SOMOSRIOCRECID,2.2,1.8,PG9,Pro Government
784,779489605234135040,cesarflores2017,SOMOSRIOCRECID,0.6,3.2,PG9,Pro Government
785,2837216171,dohorly,SOMOSRIOCRECID,0.4,2.4,PG9,Pro Government
786,499437127,marisol86992230,_dblancog,0.6,1.8,PG1,Pro Government
787,1047120823230849024,PolisosirC,_dblancog,0.8,1.7,PG1,Pro Government
788,1353394968283340803,yustyluna1,_dblancog,0.5,4.7,PG1,Pro Government
789,1245426631037968384,Hamid01207954,_dblancog,1.2,2.2,PG1,Pro Government
790,1180643742216343552,ApricotGe1,_dblancog,1.2,1.3,PG1,Pro Government
791,1352648187916521474,Oskary93906369,_dblancog,0.7,2.0,PG1,Pro Government
792,4917297838,BelkisSebastia,_dblancog,1.0,1.5,PG1,Pro Government
793,2564591722,Venetoner1,_dblancog,0.4,2.8,PG1,Pro Government
794,1353700656608145410,MlagrosAndrade2,_dblancog,0.5,1.6,PG1,Pro Government
795,1353849580396441600,KarinaPina14,_dblancog,0.2,4.2,PG1,Pro Government
796,1346115071215349760,Douglas_35A,_dblancog,1.6,1.8,PG1,Pro Government
797,1353725326355013635,ManuelM90917400,_dblancog,3.0,1.6,PG1,Pro Government
798,1271696308009611269,Fabian94247935,_dblancog,0.4,1.6,PG1,Pro Government
799,1334335388157140994,ParraLisbelia,_dblancog,0.0,4.8,PG1,Pro Government
800,1348376666217861122,Pabloflowrd,_dblancog,0.0,4.8,PG1,Pro Government
801,1349000847238307843,Darlys08969270,_dblancog,0.7,3.2,PG1,Pro Government
802,1251283218189484033,Arrosbil1,_dblancog,0.6,0.9,PG1,Pro Government
803,1347932213229342722,batistas_rafael,_dblancog,0.0,4.6,PG1,Pro Government
804,1269794543584661505,Brbara57217003,_dblancog,2.0,1.8,PG1,Pro Government
805,1353729258661830659,thomasmillan13,_dblancog,1.3,3.6,PG1,Pro Government
806,1242126928288591875,ceet_victoria,_dblancog,0.4,1.6,PG1,Pro Government
807,1180674892238336000,CristianoRsbr,_dblancog,2.6,1.0,PG1,Pro Government
808,964992939167543296,coromoto1672,_dblancog,0.8,3.5,PG1,Pro Government
809,217620309,Edward749,_dblancog,0.7,4.0,PG1,Pro Government
810,1351980794349314055,Francis96348162,_dblancog,1.2,1.8,PG1,Pro Government
811,434190922,Jacf3392571,_dblancog,0.4,1.9,PG1,Pro Government
812,1353409728790073344,CreacionesCasa1,_dblancog,0.5,2.3,PG1,Pro Government
813,143467290,Diarioveleta,_dblancog,0.6,2.7,PG1,Pro Government
814,1347240432170921996,lelis_odalis,_dblancog,0.9,2.2,PG1,Pro Government
815,1347159611137257472,YoniRodrguez16,_dblancog,0.9,1.6,PG1,Pro Government
816,1353180562392027136,Safwan79243039,_dblancog,0.3,4.2,PG1,Pro Government
817,1349881745697607680,jhontuitero,_dblancog,0.5,2.8,PG1,Pro Government
818,1343355150581301248,JessAlb15258988,_dblancog,1.0,2.2,PG1,Pro Government
819,402973195,jeancarloscuev1,_dblancog,0.6,1.2,PG1,Pro Government
820,1353223538463928320,AnaLopezG6,_dblancog,0.2,4.9,PG1,Pro Government
821,1345845999948996616,LuisRamnGalici1,_dblancog,1.6,1.1,PG1,Pro Government
822,1310196023906754560,HatueyColectivo,_dblancog,1.1,1.2,PG1,Pro Government
823,1353172492177838082,AJ39718789,_dblancog,1.8,2.0,PG1,Pro Government
824,1347968225821257728,Marilil54989893,_dblancog,1.2,1.2,PG1,Pro Government
825,1346453445629370369,delvalle_utrera,_dblancog,0.0,3.8,PG1,Pro Government
826,1224527344167215104,AzulDeCuba,_dblancog,3.7,3.1,PG1,Pro Government
827,1353114287162716166,VDimagio,_dblancog,0.4,3.2,PG1,Pro Government
828,2587698462,MENDEZALBERTO5,_dblancog,1.8,3.0,PG1,Pro Government
829,858425989864583170,4fvzla,_dblancog,0.8,2.8,PG1,Pro Government
830,1352004073160142848,TWITEROPEREZ,_dblancog,0.9,2.7,PG1,Pro Government
831,1352719902730313732,JosePas96709960,_dblancog,0.8,1.4,PG1,Pro Government
832,1265238710,joetaerre,_dblancog,3.6,1.0,PG1,Pro Government
833,1110190646730653698,klasizida,_dblancog,2.7,2.7,PG1,Pro Government
834,1338910551104249857,Alexand68941192,_dblancog,0.5,3.5,PG1,Pro Government
835,3395552296,jlgordoblancog2,_dblancog,3.5,2.9,PG1,Pro Government
836,1374070417103654917,AlexErnand,_dblancog,0.2,4.6,PG1,Pro Government
837,207225397,AdyanizNoguera,_dblancog,1.2,1.2,PG1,Pro Government
838,433566681,BCuartero,_dblancog,2.3,2.9,PG1,Pro Government
839,1342681783654113281,marcosrepublica,_dblancog,3.6,2.2,PG1,Pro Government
840,1352218219180924928,Fundacotr1,_dblancog,0.6,2.2,PG1,Pro Government
841,1352773953622855680,DylanMa59191873,_dblancog,0.2,4.8,PG1,Pro Government
842,1331634557641256962,Jhormantwitero,_dblancog,1.2,2.3,PG1,Pro Government
843,3377998618,alexiortiz72,_dblancog,0.2,4.4,PG1,Pro Government
844,1262994085884944384,Tere99435002,_dblancog,2.4,0.4,PG1,Pro Government
845,1351322776649543683,Luisa72034429,_dblancog,0.2,4.4,PG1,Pro Government
846,3252956962,juvenaljcc,_dblancog,0.9,2.7,PG1,Pro Government
847,1324531721216425990,CamilaGzlez34,_dblancog,4.0,2.8,PG1,Pro Government
848,1352621265761284097,MarleySoto5,_dblancog,0.6,4.8,PG1,Pro Government
849,1352387569019981825,Wilmerrolando7,_dblancog,1.0,2.6,PG1,Pro Government
850,134079249,edgartgm,_dblancog,1.2,0.8,PG1,Pro Government
851,1270186563926986752,IgnacioIndioo,_dblancog,1.8,3.1,PG1,Pro Government
852,1222626407836192773,PesetoLoco__,_dblancog,2.0,1.4,PG1,Pro Government
853,1296801970775367680,REDROJA4,_dblancog,3.8,2.6,PG1,Pro Government
854,1352255954293813254,AndresR12471484,_dblancog,0.9,2.2,PG1,Pro Government
855,239062106,Atomo_33,_dblancog,0.9,2.8,PG1,Pro Government
856,1250998582053912577,SaraMierYTeran,_dblancog,3.0,0.6,PG1,Pro Government
857,1331562391042199553,IrisAgu32879270,_dblancog,1.3,1.5,PG1,Pro Government
858,1343024311108579330,Adelmp7,_dblancog,0.0,5.0,PG1,Pro Government
859,940506127858634752,megapatriota11,_dblancog,1.5,4.0,PG1,Pro Government
860,1352365700208275456,maria1903531,_dblancog,0.4,3.0,PG1,Pro Government
861,1347642863123914754,Esthefa00257168,_dblancog,0.4,3.3,PG1,Pro Government
862,1327988456,loida_reyes1,_dblancog,1.0,0.8,PG1,Pro Government
863,935947520,Dezhevania,_dblancog,1.0,1.8,PG1,Pro Government
864,1310668017513254912,SParlamentaria,_dblancog,0.8,1.2,PG1,Pro Government
865,142023493,alvarez_luis78,_dblancog,1.6,1.4,PG1,Pro Government
866,1255503284690968579,DutraJacira,_dblancog,3.8,2.2,PG1,Pro Government
867,196811159,SuhailRomer,_dblancog,1.8,0.6,PG1,Pro Government
868,1341881946213904385,Fran75935962,_dblancog,0.8,2.0,PG1,Pro Government
869,983534649619156992,YuliyDelmis,_dblancog,0.4,3.5,PG1,Pro Government
870,1352026922121916416,psuvista0424,_dblancog,0.8,2.3,PG1,Pro Government
871,1253459815973695493,GHA80633107,_dblancog,3.2,2.7,PG1,Pro Government
872,1352019151221641224,simplementebel9,_dblancog,0.1,5.0,PG1,Pro Government
873,1286371094350438401,yusmalubom,_dblancog,2.7,0.8,PG1,Pro Government
874,2380771549,mariaframc,_dblancog,0.4,2.9,PG1,Pro Government
875,1333557653394567169,Carolinajirnu,_dblancog,0.6,2.8,PG1,Pro Government
876,705803244,jccabarcas29,_dblancog,1.0,1.3,PG1,Pro Government
877,2320932331,Sebasreynoso38,_dblancog,2.0,3.4,PG1,Pro Government
878,321481464,joccelyn01,_dblancog,0.5,3.9,PG1,Pro Government
879,1349428980819099656,LuisAng39790238,_dblancog,0.6,2.6,PG1,Pro Government
880,3378822215,CarmenB00244644,_dblancog,0.4,1.4,PG1,Pro Government
881,1351974041809276930,josesuarez0893,_dblancog,0.6,2.2,PG1,Pro Government
882,1223764384293576706,MatanzasArtex1,_dblancog,1.2,2.8,PG1,Pro Government
883,1341173397573787653,FariasMarling,_dblancog,1.0,2.1,PG1,Pro Government
884,1351937438336364755,Laviniavichenza,_dblancog,0.5,1.1,PG1,Pro Government
885,3194535561,aizkora_67,alejabolivarian,3.4,0.8,PG3,Pro Government
886,1054910992277213189,Ana84450795,alejabolivarian,2.2,1.3,PG3,Pro Government
887,1091622021128249344,RLCar34,alejabolivarian,2.4,1.4,PG3,Pro Government
888,1004696930,vilaprision,alejabolivarian,2.5,2.0,PG3,Pro Government
889,1296061563351203846,SamuelR25240065,alejabolivarian,2.3,1.7,PG3,Pro Government
890,1273607048614359040,Rachel100C,alejabolivarian,2.7,2.9,PG3,Pro Government
891,1340319717979000832,AlcibadesCasti3,alejabolivarian,0.8,2.6,PG3,Pro Government
892,1272833447271247872,elcaguairan,alejabolivarian,2.9,2.7,PG3,Pro Government
893,1354065951549960193,OcandoChavez,alejabolivarian,1.2,1.4,PG3,Pro Government
894,1288937703392894977,perolita01,alejabolivarian,1.8,1.4,PG3,Pro Government
895,1880887476,C2canquis,alejabolivarian,2.6,1.4,PG3,Pro Government
896,266874720,elias_mesmo1975,alejabolivarian,0.6,3.4,PG3,Pro Government
897,1353921134236987393,ChavistaDeCor20,alejabolivarian,1.1,2.2,PG3,Pro Government
898,153788322,flizbet,alejabolivarian,1.2,1.0,PG3,Pro Government
899,1351264231887409155,MirnaRivero19,alejabolivarian,1.0,2.0,PG3,Pro Government
900,1346211362721177604,Maxcel35473311,alejabolivarian,0.8,2.4,PG3,Pro Government
901,1324807356371341317,Valen13928223,alejabolivarian,0.8,2.6,PG3,Pro Government
902,1353723860999413760,Aminta24635749,alejabolivarian,0.8,2.0,PG3,Pro Government
903,1353799246940667906,EdgarLo13705302,alejabolivarian,0.8,2.0,PG3,Pro Government
904,1334522899387052034,Gabriel50345479,alejabolivarian,0.6,3.1,PG3,Pro Government
905,1353775927969402880,SamuelPeraza09,alejabolivarian,0.9,2.0,PG3,Pro Government
906,1180212348046450689,AraguaMarino,alejabolivarian,1.8,1.3,PG3,Pro Government
907,209776530,luisyordi,alejabolivarian,1.1,1.6,PG3,Pro Government
908,1273254436274659328,PaolaKatari,alejabolivarian,2.0,2.2,PG3,Pro Government
909,1349027348516114438,esdrasruiz9,alejabolivarian,0.5,3.2,PG3,Pro Government
910,1256622278051336195,Hector00448288,alejabolivarian,0.7,4.4,PG3,Pro Government
911,1242126928288591875,ceet_victoria,alejabolivarian,0.4,1.6,PG3,Pro Government
912,964992939167543296,coromoto1672,alejabolivarian,0.8,3.5,PG3,Pro Government
913,1351989854373093378,Darianajaramil5,alejabolivarian,0.5,2.9,PG3,Pro Government
914,1348197754523316225,ArochaDimas,alejabolivarian,1.4,1.2,PG3,Pro Government
915,1353409728790073344,CreacionesCasa1,alejabolivarian,0.5,2.3,PG3,Pro Government
916,1351275201904996356,josepedrogonca2,alejabolivarian,0.8,2.1,PG3,Pro Government
917,207225397,AdyanizNoguera,alejabolivarian,1.2,1.2,PG3,Pro Government
918,1352280417286676482,Nikaelis3,alejabolivarian,0.8,2.3,PG3,Pro Government
919,1353431203886596101,TeBru53,alejabolivarian,1.0,3.6,PG3,Pro Government
920,1342946372786524165,OmanaYareimi,alejabolivarian,0.5,2.7,PG3,Pro Government
921,1349881745697607680,jhontuitero,alejabolivarian,0.5,2.8,PG3,Pro Government
922,1342496561943764992,OSCARROJASCOND3,alejabolivarian,1.5,2.0,PG3,Pro Government
923,1260907603967778816,Vazquez1Camilo,alejabolivarian,2.8,2.5,PG3,Pro Government
924,1353223538463928320,AnaLopezG6,alejabolivarian,0.2,4.9,PG3,Pro Government
925,1352447833127923714,GuilleSioly,alejabolivarian,0.3,4.7,PG3,Pro Government
926,1019623223519006722,andreinamch,alejabolivarian,1.2,1.7,PG3,Pro Government
927,1353172492177838082,AJ39718789,alejabolivarian,1.8,2.0,PG3,Pro Government
928,1347159611137257472,YoniRodrguez16,alejabolivarian,0.9,1.6,PG3,Pro Government
929,1351936826622271491,barbaraguerril1,alejabolivarian,0.6,1.8,PG3,Pro Government
930,2587698462,MENDEZALBERTO5,alejabolivarian,1.8,3.0,PG3,Pro Government
931,1339022840327254017,Javierys10,alejabolivarian,0.6,1.4,PG3,Pro Government
932,818285610,RennyGuevara2,alejabolivarian,2.2,0.8,PG3,Pro Government
933,1331184276902178818,Andres53841360,alejabolivarian,0.9,2.7,PG3,Pro Government
934,107829516,Millievalart,alejabolivarian,0.9,0.8,PG3,Pro Government
935,138019483,salom21,alejabolivarian,1.6,0.9,PG3,Pro Government
936,1323574860015087618,viravira1536,alejabolivarian,0.7,1.5,PG3,Pro Government
937,812126507992752128,NawazH10,alejabolivarian,1.6,0.7,PG3,Pro Government
938,1323411119923449856,AlpargataCriol1,alejabolivarian,0.4,2.1,PG3,Pro Government
939,1352969730458607617,karennis_rojas,alejabolivarian,0.6,2.1,PG3,Pro Government
940,113537770,LRafaelSalazar1,alejabolivarian,1.8,1.4,PG3,Pro Government
941,1317285046743650304,CroContreras,alejabolivarian,1.4,2.3,PG3,Pro Government
942,1246448713121308673,creando_en,alejabolivarian,0.7,1.2,PG3,Pro Government
943,1352004073160142848,TWITEROPEREZ,alejabolivarian,0.9,2.7,PG3,Pro Government
944,433566681,BCuartero,alejabolivarian,2.3,2.9,PG3,Pro Government
945,1347383652410392577,Argesil2,alejabolivarian,0.6,1.6,PG3,Pro Government
946,3377998618,alexiortiz72,alejabolivarian,0.2,4.4,PG3,Pro Government
947,1352742054695227393,YeiruskaA,alejabolivarian,1.3,2.7,PG3,Pro Government
948,1262994085884944384,Tere99435002,alejabolivarian,2.4,0.4,PG3,Pro Government
949,1352710323409661954,Xiomara94944567,alejabolivarian,0.5,4.3,PG3,Pro Government
950,1352621265761284097,MarleySoto5,alejabolivarian,0.6,4.8,PG3,Pro Government
951,3252956962,juvenaljcc,alejabolivarian,0.9,2.7,PG3,Pro Government
952,709013094,6346G,alejabolivarian,2.3,2.0,PG3,Pro Government
953,1240228185234649089,yilbertrodrig10,alejabolivarian,0.4,4.8,PG3,Pro Government
954,1278702759458541574,HernanBriceo17,alejabolivarian,0.4,4.4,PG3,Pro Government
955,1348841692187795456,lucioja67816509,alejabolivarian,1.6,1.8,PG3,Pro Government
956,1352355179329417220,AnyelyRamirez9,alejabolivarian,2.3,1.9,PG3,Pro Government
957,1341124851361320963,Richard63838353,alejabolivarian,0.7,2.0,PG3,Pro Government
958,143160039,BEBANEGRA,alejabolivarian,3.6,2.2,PG3,Pro Government
959,1352354661857194116,Alexander19022,alejabolivarian,0.8,2.6,PG3,Pro Government
960,1331562391042199553,IrisAgu32879270,alejabolivarian,1.3,1.5,PG3,Pro Government
961,1076245921896243202,NioverGomez,alejabolivarian,3.4,2.3,PG3,Pro Government
962,975088089864523777,DelDionimar,alejabolivarian,0.6,2.3,PG3,Pro Government
963,1346983545840021504,LLoreto65,alejabolivarian,1.3,2.8,PG3,Pro Government
964,162767019,zamowill,alejabolivarian,1.0,1.3,PG3,Pro Government
965,1352307819828154368,RpaYj,alejabolivarian,0.4,3.5,PG3,Pro Government
966,1173929903642877953,Francis_Habana,alejabolivarian,3.4,3.2,PG3,Pro Government
967,1335233484848238595,fatiman74947813,alejabolivarian,1.4,2.4,PG3,Pro Government
968,1349000847238307843,Darlys08969270,alejabolivarian,0.7,3.2,PG3,Pro Government
969,1310722351672291330,Eduardo10830485,alejabolivarian,0.2,3.4,PG3,Pro Government
970,1300123149560934401,Mov28deJulio200,alejabolivarian,1.4,2.2,PG3,Pro Government
971,1348439709085667329,AgriSakthi2,alejabolivarian,0.4,3.3,PG3,Pro Government
972,1352026922121916416,psuvista0424,alejabolivarian,0.8,2.3,PG3,Pro Government
973,1236999646872035329,MariaSalasitua1,alejabolivarian,0.6,3.0,PG3,Pro Government
974,2161962686,AleEnRevolucion,alejabolivarian,2.3,1.6,PG3,Pro Government
975,284767908,Villa_2018,alejabolivarian,1.8,1.2,PG3,Pro Government
976,1351909397279219714,Aranza44365559,alejabolivarian,0.5,2.8,PG3,Pro Government
977,1333557653394567169,Carolinajirnu,alejabolivarian,0.6,2.8,PG3,Pro Government
978,1349708124102516737,Rodrigo96908060,alejabolivarian,0.3,1.8,PG3,Pro Government
979,321481464,joccelyn01,alejabolivarian,0.5,3.9,PG3,Pro Government
980,1306897435839655936,GDP_Falcon,alejabolivarian,0.8,1.7,PG3,Pro Government
981,1347971972689485829,RubyElena15,alejabolivarian,0.4,2.0,PG3,Pro Government
982,960962408,carlosf08722350,alejabolivarian,3.8,2.6,PG3,Pro Government
983,1351922608254701574,sergios15280516,alejabolivarian,0.4,4.3,PG3,Pro Government
984,1347272860138696706,CabanzoDavimar,ATuiteros,0.7,1.9,PG11,Pro Government
985,1180643742216343552,ApricotGe1,ATuiteros,1.2,1.3,PG11,Pro Government
986,151281889,lamistad1,ATuiteros,1.1,0.6,PG11,Pro Government
987,1353689723668193282,AlessandraRequ5,ATuiteros,0.8,3.4,PG11,Pro Government
988,865337809015635968,josegab45007951,ATuiteros,0.4,2.0,PG11,Pro Government
989,1347610251072299012,norbely90547344,ATuiteros,1.0,2.3,PG11,Pro Government
990,936279896770433024,AldimiroPODEMOS,ATuiteros,2.3,1.3,PG11,Pro Government
991,1122501408010403840,PatriciaDeLen15,ATuiteros,3.4,2.7,PG11,Pro Government
992,1352427828898312196,josevelez2002,ATuiteros,0.4,3.3,PG11,Pro Government
993,1352404790039486464,Samy20063,ATuiteros,0.8,2.0,PG11,Pro Government
994,1323083366451892226,brigada_g,ATuiteros,0.4,2.3,PG11,Pro Government
995,1351916424906870793,Patriota1221VE,ATuiteros,0.4,2.7,PG11,Pro Government
996,1350196476434149378,JosDani64260208,ATuiteros,1.3,2.3,PG11,Pro Government
997,1346871925826596864,Egeldis1,ATuiteros,0.6,2.2,PG11,Pro Government
998,1164259668753035271,OrtizLu1s,ATuiteros,1.5,1.9,PG11,Pro Government
999,726203178509815808,arenasnelsonj,ATuiteros,1.3,2.3,PG11,Pro Government
1000,1334292806328782848,Mildred32157359,ATuiteros,2.0,2.3,PG11,Pro Government
1001,138209955,RUDARORO,ATuiteros,2.9,2.2,PG11,Pro Government
1002,1047198463916744704,TudeCcs,ATuiteros,2.8,0.6,PG11,Pro Government
1003,1346863156040245249,industriaPDVSA,ATuiteros,0.4,1.2,PG11,Pro Government
1004,1308863387305209857,sarah20901825,ATuiteros,0.7,2.8,PG11,Pro Government
1005,1149878217085464577,meli__martinez_,ATuiteros,1.0,2.3,PG11,Pro Government
1006,140258972,Acapela1967,ATuiteros,2.8,1.2,PG11,Pro Government
1007,910140913057501184,crivascedeno,ATuiteros,0.8,2.1,PG11,Pro Government
1008,2364097780,Coribulls83,ATuiteros,1.2,2.7,PG11,Pro Government
1009,1200204968885727233,JorgeGa27497610,ATuiteros,0.3,4.1,PG11,Pro Government
1010,2726859041,aleja162182,ATuiteros,0.4,1.8,PG11,Pro Government
1011,1204743813136363520,JhonNatera5,ATuiteros,1.4,2.1,PG11,Pro Government
1012,1103750686775349248,Tachisandra1,ATuiteros,1.8,0.7,PG11,Pro Government
1013,1088881525511335938,leopol2PP,ATuiteros,2.0,0.6,PG11,Pro Government
1014,1351715377840074755,Yisellugo191,ATuiteros,0.6,2.6,PG11,Pro Government
1015,1347599069162647553,EmelyR1612,ATuiteros,0.7,2.4,PG11,Pro Government
1016,1313446872502206464,MatGab89,ATuiteros,0.4,1.8,PG11,Pro Government
1017,3015470584,KKleymix,ATuiteros,1.2,2.0,PG11,Pro Government
1018,1347206463203270661,ChourioLeidy,ATuiteros,0.8,2.3,PG11,Pro Government
1019,1342086501576933377,Kelly45236601,ATuiteros,0.5,1.7,PG11,Pro Government
1020,1347173105098248193,gabriel29783205,ATuiteros,0.6,3.4,PG11,Pro Government
1021,1340559194467012608,waar04,ATuiteros,0.7,2.0,PG11,Pro Government
1022,1345961673929216000,Alexand18741895,ATuiteros,1.8,1.4,PG11,Pro Government
1023,1348109057819815936,Alfredo69893305,ATuiteros,1.4,1.1,PG11,Pro Government
1024,1322862807382171651,EloyMorillo4,ATuiteros,0.4,2.8,PG11,Pro Government
1025,1321106194090643456,sotillo20011,ATuiteros,0.6,3.6,PG11,Pro Government
1026,1234265256907739136,RosmaryPuerta,ATuiteros,1.9,1.6,PG11,Pro Government
1027,1163948590789746691,guerreragirl07,ATuiteros,0.4,2.4,PG11,Pro Government
1028,869300231833362438,IsairInfante,ATuiteros,1.4,1.8,PG11,Pro Government
1029,1348732290701078529,Susachr1984,ATuiteros,0.6,2.6,PG11,Pro Government
1030,1349146065270956038,Ermelin77144243,ATuiteros,0.7,2.9,PG11,Pro Government
1031,60405055,MilytaRomero,ATuiteros,1.0,0.8,PG11,Pro Government
1032,1316897232168407040,Margaritaab165,ATuiteros,0.6,1.9,PG11,Pro Government
1033,2260646053,alancab45,ATuiteros,0.4,1.2,PG11,Pro Government
1034,1346458527351631872,AlvaroC01802136,ATuiteros,1.7,1.6,PG11,Pro Government
1035,1955386772,daniellysdiceee,ATuiteros,0.6,3.0,PG11,Pro Government
1036,1349115993520566279,LauraMtzT22,ATuiteros,1.2,1.8,PG11,Pro Government
1037,1346201019022266370,ChavistaTuitera,ATuiteros,0.8,2.6,PG11,Pro Government
1038,1349049681108733954,lozadav866,ATuiteros,1.2,2.7,PG11,Pro Government
1039,138441935,chessmath,ATuiteros,1.4,0.8,PG11,Pro Government
1040,1346467137011867650,joseismaeljaim1,ATuiteros,0.1,4.2,PG11,Pro Government
1041,1070823500481478657,Carlosy54670342,ATuiteros,1.0,2.2,PG11,Pro Government
1042,2268082040,PajaroAbel,ATuiteros,1.7,2.7,PG11,Pro Government
1043,1141747417844461570,DavidAlfonsoG10,ATuiteros,1.7,1.7,PG11,Pro Government
1044,141415588,cvgvil,ATuiteros,3.4,0.8,PG11,Pro Government
1045,1345367184520994816,Diviana171,ATuiteros,0.4,2.4,PG11,Pro Government
1046,1340666469831610371,REICE251,ATuiteros,2.2,1.6,PG11,Pro Government
1047,158282199,edinsonhv,ATuiteros,0.4,1.8,PG11,Pro Government
1048,1336695278750081027,cdunamunodh,ATuiteros,0.0,3.3,PG11,Pro Government
1049,1346915287019507714,JVRO1404,ATuiteros,1.6,2.1,PG11,Pro Government
1050,2546272805,josilengomados,ATuiteros,2.6,2.0,PG11,Pro Government
1051,73377475,MinaMaluca,ATuiteros,2.6,2.2,PG11,Pro Government
1052,1349550328044277760,NancyAntillano4,ATuiteros,0.6,2.0,PG11,Pro Government
1053,1346600082641219584,genedani90,ATuiteros,1.1,2.2,PG11,Pro Government
1054,1348650469158244353,Patriadororo1,ATuiteros,0.6,2.1,PG11,Pro Government
1055,1346912825730482185,MARIAEPZNA,ATuiteros,0.6,1.7,PG11,Pro Government
1056,1333526904394178562,Abel36091860,ATuiteros,1.0,1.2,PG11,Pro Government
1057,1304248062060236800,GDP_Barinas,ATuiteros,1.5,2.0,PG11,Pro Government
1058,1348804257139613697,Marange23324485,ATuiteros,1.2,2.2,PG11,Pro Government
1059,1334969875211509760,JosuGS3,ATuiteros,0.0,4.5,PG11,Pro Government
1060,1348629321007714304,jose96875659,ATuiteros,0.6,3.1,PG11,Pro Government
1061,1347607198671712259,Daxy93296794,ATuiteros,0.8,2.4,PG11,Pro Government
1062,1347683259086467077,BoyerSule,ATuiteros,0.6,2.7,PG11,Pro Government
1063,1274772535796731911,Rodolfo88597755,ATuiteros,1.4,1.1,PG11,Pro Government
1064,1262369496783884292,Miskilu1,ATuiteros,0.6,3.0,PG11,Pro Government
1065,3293627468,AdrianaPazOrtiz,ATuiteros,1.2,2.0,PG11,Pro Government
1066,1318158105578975233,ElPreferido4,ATuiteros,0.5,2.6,PG11,Pro Government
1067,184459862,koralillo4f,ATuiteros,3.0,3.2,PG11,Pro Government
1068,1318555642848792577,BarrioBolvar1,ATuiteros,0.8,1.4,PG11,Pro Government
1069,1318603056091725824,CampoRico4,ATuiteros,1.0,2.0,PG11,Pro Government
1070,1316959967514152960,DigitalRojita,ATuiteros,1.0,1.3,PG11,Pro Government
1071,282809782,acheleyla,ATuiteros,1.5,0.8,PG11,Pro Government
1072,1343403693480300549,BlancaG11983257,ATuiteros,0.6,1.5,PG11,Pro Government
1073,1346916970503946240,Luana37031631,ATuiteros,0.6,1.2,PG11,Pro Government
1074,2869150205,gabe_disaipol,ATuiteros,0.0,2.0,PG11,Pro Government
1075,2347062614,Yerba_Libertad,ATuiteros,2.5,2.9,PG11,Pro Government
1076,284706638,carlosg_mezar,ATuiteros,3.8,1.6,PG11,Pro Government
1077,143569802,cocobolivariano,ATuiteros,0.5,2.0,PG11,Pro Government
1078,1346077777427095552,MaximoP70,ATuiteros,0.6,3.2,PG11,Pro Government
1079,139082887,Lisbethmag21,ATuiteros,2.0,0.8,PG11,Pro Government
1080,1347645751954972673,Emerjavier2,ATuiteros,1.6,2.7,PG11,Pro Government
1081,1305605222396555272,2020Wilmer,ATuiteros,1.0,1.6,PG11,Pro Government
1082,1304812894127783938,RrFamoso,ATuiteros,2.7,1.6,PG11,Pro Government
1083,1104131642,carnelpp,vazquezsul,2.8,1.0,PG12,Pro Government
1084,1114373028534804488,Montserratte4,vazquezsul,3.1,2.2,PG12,Pro Government
1085,1174652737058955269,Vicente73977721,vazquezsul,2.9,3.1,PG12,Pro Government
1086,2519055872,vd_bolivar72,vazquezsul,2.7,1.7,PG12,Pro Government
1087,429405317,MatuteJuanC,vazquezsul,1.8,2.3,PG12,Pro Government
1088,270613171,chicoritoortiz,vazquezsul,2.2,1.8,PG12,Pro Government
1089,472737652,Chile_Alerta,vazquezsul,3.2,2.6,PG12,Pro Government
1090,2288138575,PODEMOS,vazquezsul,1.6,1.6,PG12,Pro Government
1091,1290276272669687808,DiosGenial,vazquezsul,1.7,2.0,PG12,Pro Government
1092,299842290,ctturismo,vazquezsul,1.2,1.2,PG12,Pro Government
1093,262734732,nahundecuba,vazquezsul,2.4,1.2,PG12,Pro Government
1094,235712120,ojovigilante193,vazquezsul,2.9,0.8,PG12,Pro Government
1095,1026677862546501632,fabiobianok,vazquezsul,2.6,1.4,PG12,Pro Government
1096,273156707,Reily_Amaruc,vazquezsul,1.2,0.6,PG12,Pro Government
1097,1348705704660529153,Alfonso79719573,vazquezsul,0.4,2.9,PG12,Pro Government
1098,138823655,libreymilitante,vazquezsul,2.0,2.0,PG12,Pro Government
1099,1341341211202904065,GonzalezLigiana,vazquezsul,0.6,2.9,PG12,Pro Government
1100,1244968595408465926,Luar5901,vazquezsul,3.5,2.7,PG12,Pro Government
1101,1309159647291547655,LaPepita12,vazquezsul,3.6,2.2,PG12,Pro Government
1102,142021918,ANNAVENCEDORA,vazquezsul,3.4,2.4,PG12,Pro Government
1103,1313646248650575878,LoboSandinista,vazquezsul,2.6,3.6,PG12,Pro Government
1104,755751289,carmar0728,vazquezsul,0.4,0.6,PG12,Pro Government
1105,785646451,maida1948,vazquezsul,3.8,1.6,PG12,Pro Government
1106,1894131612,OLMOSHONORIO,vazquezsul,0.6,0.6,PG12,Pro Government
1107,136045413,polarsocialist2,vazquezsul,1.9,0.8,PG12,Pro Government
1108,824927668294516737,Culturaizquierd,vazquezsul,2.5,1.2,PG12,Pro Government
1109,1292526224267448323,BarinasBloque,vazquezsul,0.8,3.0,PG12,Pro Government
1110,143643191,olga364,vazquezsul,1.4,0.6,PG12,Pro Government
1111,1187741773155749889,CubaAlejandrita,vazquezsul,2.4,2.3,PG12,Pro Government
1112,1121843614307373056,DreamsCommon,vazquezsul,1.6,0.4,PG12,Pro Government
1113,1465254331,JotaPeRosendo,vazquezsul,2.9,1.0,PG12,Pro Government
1114,4315555935,heyhal54,vazquezsul,2.8,2.2,PG12,Pro Government
1115,703368447690940420,jessi_fdez81,vazquezsul,3.6,1.3,PG12,Pro Government
1116,1292092625084981248,ComandoZeledon,vazquezsul,1.6,1.8,PG12,Pro Government
1117,1070823500481478657,Carlosy54670342,vazquezsul,1.0,2.2,PG12,Pro Government
1118,2344141720,superfrog89,vazquezsul,4.1,1.9,PG12,Pro Government
1119,974724662,jedgarhm,vazquezsul,1.8,0.6,PG12,Pro Government
1120,524610484,soerenellebaek,vazquezsul,3.6,2.2,PG12,Pro Government
1121,1161268124571906048,juliofg16,vazquezsul,2.3,2.8,PG12,Pro Government
1122,3370746005,Josvilla17,vazquezsul,1.7,1.9,PG12,Pro Government
1123,965981166124912640,ChompreJackson,vazquezsul,2.3,1.0,PG12,Pro Government
1124,1294065709031591936,LopezCesar2504,vazquezsul,4.3,2.2,PG12,Pro Government
1125,133895994,arriaaa,vazquezsul,3.2,0.8,PG12,Pro Government
1126,352481658,RinaGutierrez7,vazquezsul,3.0,1.0,PG12,Pro Government
1127,108779459,ACHUE2,vazquezsul,2.7,0.9,PG12,Pro Government
1128,185783955,RRPIERU,vazquezsul,3.0,3.2,PG12,Pro Government
1129,1171219925630889984,FundabitBnas,vazquezsul,0.4,1.2,PG12,Pro Government
1130,139172951,cristianbr12,vazquezsul,0.6,0.8,PG12,Pro Government
1131,1102142306,luisenr70242220,vazquezsul,1.6,2.8,PG12,Pro Government
1132,1331278519435997185,Yanessy9,vazquezsul,0.2,1.8,PG12,Pro Government
1133,1343276372,CRHG24,vazquezsul,2.4,2.7,PG12,Pro Government
1134,138614189,lukacs28,vazquezsul,2.6,2.4,PG12,Pro Government
1135,949984842229395456,Eclides3,vazquezsul,1.6,3.1,PG12,Pro Government
1136,760136061049835520,Guss4358Delgado,vazquezsul,2.7,1.2,PG12,Pro Government
1137,2320161787,roaalexis38,vazquezsul,0.4,2.4,PG12,Pro Government
1138,1228828366939226112,Eduardo47609302,vazquezsul,0.8,1.0,PG12,Pro Government
1139,1153552220660649984,Ana92791446,vazquezsul,1.9,2.8,PG12,Pro Government
1140,1160528730105794562,LaidelyPsuv,vazquezsul,1.4,1.2,PG12,Pro Government
1141,143231411,Julietaris,vazquezsul,1.1,1.0,PG12,Pro Government
1142,741258800770875392,LongTengGuoJi1,vazquezsul,1.4,2.7,PG12,Pro Government
1143,1329747665442189314,LauroMaestro,vazquezsul,0.1,4.2,PG12,Pro Government
1144,196432695,gerardargote,vazquezsul,1.6,1.0,PG12,Pro Government
1145,1271096147000602624,oniasesp,vazquezsul,2.8,1.6,PG12,Pro Government
1146,163335382,JuanDanielMM,vazquezsul,0.8,2.0,PG12,Pro Government
1147,261836268,HectorJAraujo,vazquezsul,1.0,1.4,PG12,Pro Government
1148,2541911216,Escorpion2603,vazquezsul,1.6,1.6,PG12,Pro Government
1149,1308217707188432896,GabrielaBella59,vazquezsul,3.6,3.0,PG12,Pro Government
1150,144599681,GNOnceAgain,vazquezsul,2.0,1.3,PG12,Pro Government
1151,1310063905100554240,Chand78349361,vazquezsul,1.6,4.0,PG12,Pro Government
1152,887130086314475521,luchoAliasTopin,vazquezsul,2.4,0.7,PG12,Pro Government
1153,1234918339983683586,hernandez_nesty,vazquezsul,3.4,3.4,PG12,Pro Government
1154,717492059356184577,JorgeRLagosHN,vazquezsul,2.0,0.7,PG12,Pro Government
1155,1314162950085718016,C2Psuvccs,vazquezsul,0.5,2.6,PG12,Pro Government
1156,144364016,manuelguayana,vazquezsul,2.7,1.1,PG12,Pro Government
1157,1314159692218806273,adriana97ovei,vazquezsul,1.0,1.1,PG12,Pro Government
1158,1242886322894839808,TuChiquiSexy69,vazquezsul,2.9,2.6,PG12,Pro Government
1159,1290191963031867393,Vive_como_Ali,vazquezsul,0.2,2.5,PG12,Pro Government
1160,1068573952283430912,revolucionJ1979,vazquezsul,3.8,2.2,PG12,Pro Government
1161,1029515842101436416,AzaharesPerez,vazquezsul,2.2,2.3,PG12,Pro Government
1162,1468727656850112515,BrunoBivort,vazquezsul,0.8,1.4,PG12,Pro Government
1163,1194366032611356674,FontanaRevoluc1,vazquezsul,3.2,3.0,PG12,Pro Government
1164,1315105899971780611,poetanegroaceve,vazquezsul,1.0,2.5,PG12,Pro Government
1165,758457478900281345,AnabellRodrgue4,vazquezsul,1.0,0.4,PG12,Pro Government
1166,909071750,EnriMetafisica,vazquezsul,0.8,2.4,PG12,Pro Government
1167,2788410430,anamaria195817,vazquezsul,2.9,1.2,PG12,Pro Government
1168,1138902874589728768,Ulises17815792,vazquezsul,3.0,3.7,PG12,Pro Government
1169,986805739552468993,YoSoyRasputin,vazquezsul,0.2,0.9,PG12,Pro Government
1170,1253423104828686343,UndaLRamon1,vazquezsul,1.3,1.7,PG12,Pro Government
1171,147766486,OARRAY09,vazquezsul,2.4,1.2,PG12,Pro Government
1172,145501211,MarcioVargasA,vazquezsul,2.6,1.2,PG12,Pro Government
1173,1019032171250675712,huella_sandinis,vazquezsul,2.6,1.9,PG12,Pro Government
1174,1310630347214856192,BrujoPascal,vazquezsul,0.2,4.1,PG12,Pro Government
1175,197454550,princessasmi,vazquezsul,1.4,3.3,PG12,Pro Government
1176,138139112,GeorgetteTop,vazquezsul,1.2,0.8,PG12,Pro Government
1177,338501264,fotogerardi,vazquezsul,2.6,1.2,PG12,Pro Government
1178,4429552155,KdeKremlin,vazquezsul,1.7,1.8,PG12,Pro Government
1179,1057009655434670080,beatrizroblesgs,vazquezsul,2.0,1.2,PG12,Pro Government
1180,114352975,HERNANGARBOZA,vazquezsul,2.2,2.3,PG12,Pro Government
1181,134931366,Gadua1,vazquezsul,1.9,2.2,PG12,Pro Government
1182,1071364384822312960,patriota110402,vazquezsul,2.9,1.6,PG12,Pro Government
1183,133924569,Minigatalupa,Marilorez,4.0,1.4,OP1,Opposition
1184,270086636,MorellaBorjas,Marilorez,1.9,0.8,OP1,Opposition
1185,379812597,Jhosua171,Marilorez,1.1,0.6,OP1,Opposition
1186,908373632438718464,TarazonaMaru,Marilorez,2.2,1.4,OP1,Opposition
1187,180258948,SALVAGAMBINO,Marilorez,2.0,1.8,OP1,Opposition
1188,112593497,PatriciaCozza,Marilorez,3.5,1.6,OP1,Opposition
1189,366731196,Mary_Jar,Marilorez,2.3,2.0,OP1,Opposition
1190,1277439960359079937,2020Motos,Marilorez,1.1,4.8,OP1,Opposition
1191,1343335155134566401,GarciaJuymar,Marilorez,1.4,1.6,OP1,Opposition
1192,1003580358275796992,DesireeBustama6,Marilorez,1.5,1.9,OP1,Opposition
1193,110754677,Aftermath_wr,Marilorez,2.6,0.8,OP1,Opposition
1194,21337667,dougaem69,Marilorez,0.6,3.7,OP1,Opposition
1195,1329961539810549760,worldci50802443,Marilorez,0.2,4.6,OP1,Opposition
1196,1319331119217729537,HuertaPisuerga,Marilorez,1.1,1.4,OP1,Opposition
1197,108742610,hectorrago,Marilorez,1.8,1.4,OP1,Opposition
1198,1294641707355705346,solyplayaposada,Marilorez,0.1,4.0,OP1,Opposition
1199,140038597,MiguelAguileraR,Marilorez,2.0,1.0,OP1,Opposition
1200,182872868,Nadyki,Marilorez,1.8,1.6,OP1,Opposition
1201,1315494598253449223,jacobit16,Marilorez,0.4,1.6,OP1,Opposition
1202,1326562222273916931,elrebelde345,Marilorez,0.0,4.4,OP1,Opposition
1203,1079241141151825920,GRETEL1001,Marilorez,2.3,1.8,OP1,Opposition
1204,310943016,carlosgomez1065,Marilorez,1.5,1.0,OP1,Opposition
1205,1227543030741204992,InjusticiaT,Marilorez,1.9,1.0,OP1,Opposition
1206,302726597,ArelisMorante,Marilorez,2.4,1.2,OP1,Opposition
1207,4766178842,MarystellaMaio4,Marilorez,0.6,1.3,OP1,Opposition
1208,3559522875,llfonzzo,Marilorez,1.4,1.4,OP1,Opposition
1209,731959174469435392,AramburuMorelia,Marilorez,2.3,0.8,OP1,Opposition
1210,1209161943954657280,libertisina,Marilorez,1.4,1.0,OP1,Opposition
1211,1231190376368812032,Rossario_g,Marilorez,0.8,0.7,OP1,Opposition
1212,1035202304427876352,esportiscd,Marilorez,0.7,2.6,OP1,Opposition
1213,1306235327850393600,culturismoyarte,Marilorez,2.0,4.0,OP1,Opposition
1214,1005563584284364802,Guiller65411470,Marilorez,2.3,1.3,OP1,Opposition
1215,53239760,Rosmarbr,Marilorez,2.0,0.6,OP1,Opposition
1216,1509569078993858561,AleLeom,Marilorez,0.1,5.0,OP1,Opposition
1217,438311925,AlejandroGrazia,Marilorez,1.0,0.9,OP1,Opposition
1218,1087391253933838337,vzlasuper1,Marilorez,2.4,0.6,OP1,Opposition
1219,1318247842331373570,Vanessa03165368,Marilorez,0.4,1.7,OP1,Opposition
1220,4820938624,norelysr12,Marilorez,1.8,1.5,OP1,Opposition
1221,1257177951344435200,CsarRam2314,Marilorez,1.4,1.5,OP1,Opposition
1222,1279428698781954051,palerovzla30,Marilorez,0.1,3.0,OP1,Opposition
1223,462106360,ppachecog,Marilorez,2.4,1.0,OP1,Opposition
1224,2582091137,nrodriguez0307,Marilorez,0.9,0.9,OP1,Opposition
1225,1176209059462168576,Pedritojesus171,Marilorez,1.6,2.0,OP1,Opposition
1226,1149776776249430016,tedoy24,Marilorez,1.8,1.1,OP1,Opposition
1227,1183888551718637569,anaelim1965,Marilorez,2.7,0.9,OP1,Opposition
1228,204935467,RakelBrittoM,Marilorez,2.2,3.6,OP1,Opposition
1229,918047438,millin8150,Marilorez,2.3,2.8,OP1,Opposition
1230,161668113,bacci1229,Marilorez,2.8,0.8,OP1,Opposition
1231,67055255,IlseGueva,Marilorez,2.0,1.4,OP1,Opposition
1232,208786639,eromerosilva,Marilorez,1.6,1.0,OP1,Opposition
1233,1187351112170389506,alexanvnzla,Marilorez,2.2,1.8,OP1,Opposition
1234,1188272841113907200,AndradwNidia,Marilorez,4.1,1.4,OP1,Opposition
1235,107845298,diazmillan,Marilorez,3.2,2.0,OP1,Opposition
1236,1280715434623479809,critico2_,Marilorez,2.3,1.6,OP1,Opposition
1237,155983028,martinnium,Marilorez,0.8,0.6,OP1,Opposition
1238,155290429,luismedinalyon,Marilorez,2.8,1.8,OP1,Opposition
1239,1282905755616710658,Wolf_11_11,Marilorez,1.9,3.3,OP1,Opposition
1240,1076349871177768960,GoIden_GirI,Marilorez,1.8,3.5,OP1,Opposition
1241,1489328142615519241,FeenDios7,Marilorez,0.0,4.5,OP1,Opposition
1242,2766928846,Changel89,Marilorez,1.8,0.8,OP1,Opposition
1243,1165131412858646528,Renijose13,Marilorez,2.7,1.5,OP1,Opposition
1244,1279119333843767296,MartyMreno,Marilorez,1.0,1.8,OP1,Opposition
1245,1287384651602878464,MDNuraa31365261,Marilorez,0.2,2.7,OP1,Opposition
1246,773536232114688000,DetsyFlores,Marilorez,3.4,1.6,OP1,Opposition
1247,1302668146185297921,jetxyfig3,Marilorez,2.6,1.0,OP1,Opposition
1248,465728650,Betsabe_Romero,Marilorez,2.7,0.8,OP1,Opposition
1249,1031512920423849984,Toto_naza,Marilorez,2.0,0.9,OP1,Opposition
1250,536850877,raforih,Marilorez,2.0,1.0,OP1,Opposition
1251,2728604380,LorenChiq,Marilorez,2.2,1.2,OP1,Opposition
1252,548648794,Teresamejia7,Marilorez,3.4,1.5,OP1,Opposition
1253,144131381,entrenador41,Marilorez,2.7,2.0,OP1,Opposition
1254,45206327,hilmuj,Marilorez,1.4,2.2,OP1,Opposition
1255,37433632,aser_ne,Marilorez,2.7,2.4,OP1,Opposition
1256,594064455,Doraysa_01,Marilorez,0.8,0.9,OP1,Opposition
1257,201890600,RafaPedraza,Marilorez,1.8,0.7,OP1,Opposition
1258,1300900161766424577,alci_marquez,Marilorez,0.6,1.0,OP1,Opposition
1259,1432041121,JolidL1209,Marilorez,2.7,1.0,OP1,Opposition
1260,1281973304513843200,ApoyoGuaido,Marilorez,2.9,2.8,OP1,Opposition
1261,1292854564719341568,dwqISKnYcUUzrqa,Marilorez,0.8,3.6,OP1,Opposition
1262,2341975528,jm_viola,Marilorez,1.8,0.6,OP1,Opposition
1263,1250938390285074432,amalia_profe,Marilorez,2.2,2.0,OP1,Opposition
1264,3295370960,angeloranfer,Marilorez,2.8,1.0,OP1,Opposition
1265,341017056,dianav981,Marilorez,1.3,1.2,OP1,Opposition
1266,760447847972085760,CondeMonti,Marilorez,1.3,2.2,OP1,Opposition
1267,319212807,juan_latertulia,Marilorez,0.4,1.0,OP1,Opposition
1268,1133879376427278337,Whil42,Marilorez,0.8,2.7,OP1,Opposition
1269,1471122800,AuristelaCom,Marilorez,2.9,1.7,OP1,Opposition
1270,74245448,Chichograffe,Marilorez,2.3,1.2,OP1,Opposition
1271,281602699,Mayita8244,Marilorez,2.2,0.8,OP1,Opposition
1272,1172195592539447296,Elliare1,Marilorez,0.8,1.6,OP1,Opposition
1273,1294652908701716481,dulcitopaelalma,Marilorez,0.6,1.8,OP1,Opposition
1274,1232521705966440449,JessDavidArtea3,Marilorez,1.6,1.6,OP1,Opposition
1275,1462786601260572677,krajita,Marilorez,1.3,1.0,OP1,Opposition
1276,92615038,Jesuseqc,Marilorez,2.3,1.9,OP1,Opposition
1277,1246502336983379968,SoyGabyMirabal,Marilorez,2.2,0.9,OP1,Opposition
1278,1244717369148178437,MargarethCL20,Marilorez,2.4,0.8,OP1,Opposition
1279,461575319,Jose_antonelliP,Marilorez,1.2,0.8,OP1,Opposition
1280,138539906,barby1965,Marilorez,2.2,0.7,OP1,Opposition
1281,1286335935098097664,AndreaDeSeplve1,Marilorez,1.8,4.1,OP1,Opposition
1282,363690207,medinake,miguelnieto363,4.1,2.7,OP2,Opposition
1283,1350595151668903936,gruporiger2,miguelnieto363,0.0,4.1,OP2,Opposition
1284,348931067,completelyteej,miguelnieto363,3.4,1.0,OP2,Opposition
1285,4795839672,Hobbes_Too,miguelnieto363,3.0,0.6,OP2,Opposition
1286,897433699633025025,jamesduquesnay,miguelnieto363,4.6,1.2,OP2,Opposition
1287,1360496215,Leopoldo011,miguelnieto363,1.3,1.4,OP2,Opposition
1288,1247033480590090240,abp_ecuador,miguelnieto363,1.4,1.3,OP2,Opposition
1289,129956175,edyzulia,miguelnieto363,0.9,1.2,OP2,Opposition
1290,237888947,manimacmilan,miguelnieto363,0.7,2.3,OP2,Opposition
1291,49035872,ajcaleca,miguelnieto363,2.2,0.8,OP2,Opposition
1292,846307002,MarcelaErcia,miguelnieto363,4.4,3.0,OP2,Opposition
1293,1270833273145614337,Eloisa1Ana,miguelnieto363,0.9,2.0,OP2,Opposition
1294,1348983523034750977,fredzoller2021,miguelnieto363,0.4,2.7,OP2,Opposition
1295,417941527,esteveper,miguelnieto363,2.0,0.4,OP2,Opposition
1296,1100205810855096320,abogadosvenezu1,miguelnieto363,2.4,3.1,OP2,Opposition
1297,1206347732077686785,IsaNogu90282642,miguelnieto363,3.0,1.2,OP2,Opposition
1298,112763989,ceciliopineda,miguelnieto363,1.2,1.4,OP2,Opposition
1299,52590767,ssavellid,miguelnieto363,2.4,1.0,OP2,Opposition
1300,923251837586825217,MiguelG27121953,miguelnieto363,0.8,1.7,OP2,Opposition
1301,728764189,armandojgarrido,miguelnieto363,0.6,1.6,OP2,Opposition
1302,1329961539810549760,worldci50802443,miguelnieto363,0.2,4.6,OP2,Opposition
1303,52562726,ELBEBEARIES,miguelnieto363,1.8,1.2,OP2,Opposition
1304,230809265,PadreJesusLarez,miguelnieto363,3.0,1.4,OP2,Opposition
1305,1320371388813877248,PeggyAlcazar,miguelnieto363,3.0,1.2,OP2,Opposition
1306,1157420534218579970,PaulBin28497928,miguelnieto363,4.1,1.2,OP2,Opposition
1307,585547648,cheery350,miguelnieto363,3.2,0.8,OP2,Opposition
1308,54697319,MackyArenas,miguelnieto363,1.0,0.6,OP2,Opposition
1309,3070239719,Chuobeto,miguelnieto363,2.6,0.6,OP2,Opposition
1310,226738488,JGRiosb,miguelnieto363,1.6,1.2,OP2,Opposition
1311,32319591,boniviveros,miguelnieto363,2.0,1.4,OP2,Opposition
1312,224879038,abigail_mh,miguelnieto363,2.1,1.1,OP2,Opposition
1313,1358471976,gladbelen,miguelnieto363,2.2,1.8,OP2,Opposition
1314,310792594,LessiMarcano,miguelnieto363,0.8,0.3,OP2,Opposition
1315,2149696075,healthyforT,miguelnieto363,4.2,1.0,OP2,Opposition
1316,1264180263870922752,curry_killer,miguelnieto363,4.8,1.6,OP2,Opposition
1317,465063934,piarkartajo,miguelnieto363,1.8,1.0,OP2,Opposition
1318,139448453,pedromrojas,miguelnieto363,0.8,0.6,OP2,Opposition
1319,788041197814243328,guzmanenriqgr,miguelnieto363,0.2,1.6,OP2,Opposition
1320,1312943382105382915,DeAguitas,miguelnieto363,0.6,1.4,OP2,Opposition
1321,203652187,aev1609,miguelnieto363,4.0,1.4,OP2,Opposition
1322,247709361,niktraykov,miguelnieto363,4.3,1.0,OP2,Opposition
1323,140038597,MiguelAguileraR,miguelnieto363,2.0,1.0,OP2,Opposition
1324,1266121721352015873,ReelAli7,miguelnieto363,1.9,1.6,OP2,Opposition
1325,45586702,FaBPaule,miguelnieto363,3.7,0.6,OP2,Opposition
1326,1316969387887349762,Taburiente4,miguelnieto363,0.8,1.8,OP2,Opposition
1327,850155073,laniavelasquez1,miguelnieto363,0.0,4.6,OP2,Opposition
1328,247065905,amilcarrock,miguelnieto363,2.3,1.3,OP2,Opposition
1329,197912115,adrian_urdaneta,miguelnieto363,0.4,1.7,OP2,Opposition
1330,847774917059907585,tachiramania,miguelnieto363,2.4,3.0,OP2,Opposition
1331,1279424049156894727,EmanuelrndRene,miguelnieto363,0.4,2.2,OP2,Opposition
1332,2228597256,lrjuridico1,miguelnieto363,1.8,1.2,OP2,Opposition
1333,604759182,AzocarPorto68,miguelnieto363,2.0,1.1,OP2,Opposition
1334,1254177519982596098,Pr1meroJMerida,miguelnieto363,1.8,2.1,OP2,Opposition
1335,726823924886044672,VictorUgas_,miguelnieto363,1.0,1.0,OP2,Opposition
1336,1327075932503412737,CBDC_Libertad_2,miguelnieto363,2.1,2.8,OP2,Opposition
1337,1031991161148321792,HoracioRubio97,miguelnieto363,3.0,2.8,OP2,Opposition
1338,19687235,chip12018,miguelnieto363,3.6,1.8,OP2,Opposition
1339,1132102246257307648,UncleGemmy,miguelnieto363,3.8,1.7,OP2,Opposition
1340,1280080894317953024,Germans4BIDEN,miguelnieto363,3.2,3.6,OP2,Opposition
1341,76738118,RommelVeitia,miguelnieto363,2.0,0.8,OP2,Opposition
1342,120607709,AgustinBerrios,miguelnieto363,2.2,1.9,OP2,Opposition
1343,2733091,Jeff_Rochlin,miguelnieto363,1.4,0.8,OP2,Opposition
1344,42151971,Imperiomesmo,miguelnieto363,1.8,1.4,OP2,Opposition
1345,138734428,mamarquezp,miguelnieto363,0.3,2.4,OP2,Opposition
1346,988969632483684352,38_Cicero,miguelnieto363,2.4,2.0,OP2,Opposition
1347,1322248932181815297,pikysfactory,miguelnieto363,0.1,4.8,OP2,Opposition
1348,567793913,Roloces,miguelnieto363,0.4,0.8,OP2,Opposition
1349,340638061,TorresKatha,miguelnieto363,1.2,0.8,OP2,Opposition
1350,3039112329,BienvenidosV,miguelnieto363,1.8,3.6,OP2,Opposition
1351,54554846,Lairak,miguelnieto363,1.5,1.2,OP2,Opposition
1352,360422535,AntiProgreWorld,miguelnieto363,4.1,2.7,OP2,Opposition
1353,1299763340269551619,AlejandroARSI,miguelnieto363,3.0,0.8,OP2,Opposition
1354,161428601,sergiocasado,miguelnieto363,0.3,4.8,OP2,Opposition
1355,1134445195863437314,ig_hugitodiaz,miguelnieto363,2.2,3.2,OP2,Opposition
1356,289579358,GremioDocente,miguelnieto363,1.2,1.6,OP2,Opposition
1357,1316807501514498050,carmenM53726314,miguelnieto363,0.6,2.6,OP2,Opposition
1358,1242587154645159936,ADOrgMerida,miguelnieto363,1.9,1.1,OP2,Opposition
1359,70156334,AJMundarain,miguelnieto363,2.4,1.6,OP2,Opposition
1360,542701056,rumbadiamante,miguelnieto363,2.2,2.8,OP2,Opposition
1361,1254777777804341249,morena_rossana,miguelnieto363,0.2,4.0,OP2,Opposition
1362,57772627,Venezuelibreya,miguelnieto363,3.8,1.0,OP2,Opposition
1363,1314840362733756416,AkaDaniella1,miguelnieto363,0.2,4.5,OP2,Opposition
1364,113965079,eliaspino,miguelnieto363,2.3,0.6,OP2,Opposition
1365,458877607,MarcWilman,miguelnieto363,0.9,0.6,OP2,Opposition
1366,2499967830,PatricioJijonL1,miguelnieto363,1.2,1.2,OP2,Opposition
1367,2737273999,TomasMorilloM,miguelnieto363,1.2,0.8,OP2,Opposition
1368,51150273,rodolfo_dasilva,miguelnieto363,0.0,2.2,OP2,Opposition
1369,1275034563241271299,tivisay99593231,miguelnieto363,1.1,1.4,OP2,Opposition
1370,1305507419532005379,ljfv34,miguelnieto363,0.6,2.3,OP2,Opposition
1371,1194727378452459526,jgmH701,miguelnieto363,0.4,1.6,OP2,Opposition
1372,217215265,JOSERIGUAL,miguelnieto363,0.0,2.9,OP2,Opposition
1373,722193320403988480,ValriePrezLeRa1,miguelnieto363,0.4,4.0,OP2,Opposition
1374,1435662265605263361,Informante_news,miguelnieto363,0.7,4.0,OP2,Opposition
1375,1269725725776646144,1Wilfred_Salas,miguelnieto363,1.0,0.8,OP2,Opposition
1376,931649974399619073,SecgobiernoMRDA,miguelnieto363,1.0,1.5,OP2,Opposition
1377,2354662348,BrazonMari,miguelnieto363,0.5,4.4,OP2,Opposition
1378,1186632895873634304,WilliamsWyll,MuyConfusa,0.8,0.6,OP3,Opposition
1379,738531469031837696,fgproyectos08,MuyConfusa,0.6,1.6,OP3,Opposition
1380,1311274605844344838,Meta_insight,MuyConfusa,0.8,3.0,OP3,Opposition
1381,1350583902067372033,Citla85625212,MuyConfusa,0.5,2.2,OP3,Opposition
1382,158921951,lilianaf523,MuyConfusa,1.2,1.3,OP3,Opposition
1383,785456360,DuinVzla,MuyConfusa,2.4,1.8,OP3,Opposition
1384,2428810572,anadubin1,MuyConfusa,1.6,2.6,OP3,Opposition
1385,856725990,caroquerecuto,MuyConfusa,2.0,1.2,OP3,Opposition
1386,1027881545070272512,AntonioLola4,MuyConfusa,3.2,2.2,OP3,Opposition
1387,2650741214,FundacionAHO,MuyConfusa,1.4,1.0,OP3,Opposition
1388,1354341529,Jmd_a,MuyConfusa,2.6,0.9,OP3,Opposition
1389,998752703252697088,Myaluciak,MuyConfusa,0.9,1.4,OP3,Opposition
1390,1343306187199143938,voxerac,MuyConfusa,1.2,0.9,OP3,Opposition
1391,1628811637,RojasFelixM,MuyConfusa,2.5,1.4,OP3,Opposition
1392,841283006,acdp_es,MuyConfusa,1.4,0.6,OP3,Opposition
1393,133924569,Minigatalupa,MuyConfusa,4.0,1.4,OP3,Opposition
1394,1257814577150078982,marlenep0511,MuyConfusa,0.2,2.9,OP3,Opposition
1395,307645281,eleucipido,MuyConfusa,2.0,1.9,OP3,Opposition
1396,1187524450809536513,vitoquiles,MuyConfusa,2.2,2.2,OP3,Opposition
1397,52116508,brianrojasg,MuyConfusa,1.8,0.4,OP3,Opposition
1398,1326595454419820551,Monica48792923,MuyConfusa,1.6,2.7,OP3,Opposition
1399,1262141977010847746,DonQuijote500,MuyConfusa,0.1,2.0,OP3,Opposition
1400,1413537828,guilpenj,MuyConfusa,1.6,2.4,OP3,Opposition
1401,798688775824166913,DavidSe99913537,MuyConfusa,2.3,1.2,OP3,Opposition
1402,1251878150533001216,asomevep,MuyConfusa,0.1,1.8,OP3,Opposition
1403,470173252,GutideCardenas,MuyConfusa,1.4,1.9,OP3,Opposition
1404,1341910808226385921,Malavermariana1,MuyConfusa,0.7,2.9,OP3,Opposition
1405,1094272766696738816,BRAMHAN11,MuyConfusa,2.3,1.7,OP3,Opposition
1406,3000230753,JoseQui72223917,MuyConfusa,1.7,0.9,OP3,Opposition
1407,804807337,BoGuS_TuNuS,MuyConfusa,0.8,1.0,OP3,Opposition
1408,138445788,kikifouc,MuyConfusa,2.7,1.8,OP3,Opposition
1409,971226290,JordiAmadeus,MuyConfusa,3.6,1.6,OP3,Opposition
1410,389498697,lukaspania,MuyConfusa,2.3,1.0,OP3,Opposition
1411,66251919,Angeljmr,MuyConfusa,2.6,1.2,OP3,Opposition
1412,1021408063226621952,TemplarioResis,MuyConfusa,3.6,2.9,OP3,Opposition
1413,751934828031934464,fernandojoseam7,MuyConfusa,2.5,2.7,OP3,Opposition
1414,4188531730,impepinable2020,MuyConfusa,2.6,2.6,OP3,Opposition
1415,330008441,jesussimon1,MuyConfusa,0.5,3.8,OP3,Opposition
1416,327649057,VENEZOLANAMERIC,MuyConfusa,1.6,0.8,OP3,Opposition
1417,154601731,Abogadorios69,MuyConfusa,2.3,0.8,OP3,Opposition
1418,1021289765046505473,Tomfa91982689,MuyConfusa,1.1,2.3,OP3,Opposition
1419,1289592019774574598,teacherplazas,MuyConfusa,1.9,1.9,OP3,Opposition
1420,1917912164,juan_vieskes,MuyConfusa,0.9,1.2,OP3,Opposition
1421,849222304370393088,DDeudero,MuyConfusa,1.8,0.6,OP3,Opposition
1422,292856387,susana_alba,MuyConfusa,1.5,0.6,OP3,Opposition
1423,1187803978723188736,gisellessj,MuyConfusa,0.8,1.2,OP3,Opposition
1424,1131387481,MagallanesNina,MuyConfusa,1.1,2.2,OP3,Opposition
1425,315532804,SolisNandy,MuyConfusa,1.4,0.9,OP3,Opposition
1426,1153479334474244102,pedro190474,MuyConfusa,0.8,0.8,OP3,Opposition
1427,125627967,edgarsmooth,MuyConfusa,1.7,1.6,OP3,Opposition
1428,52590767,ssavellid,MuyConfusa,2.4,1.0,OP3,Opposition
1429,2211744108,KarlosMenique,MuyConfusa,2.0,0.8,OP3,Opposition
1430,70739128,azocarlos6,MuyConfusa,0.3,1.6,OP3,Opposition
1431,383264533,eglesavedraa8,MuyConfusa,0.6,1.6,OP3,Opposition
1432,769904725,argos_81,MuyConfusa,0.8,1.0,OP3,Opposition
1433,152718575,paquitalba,MuyConfusa,2.9,1.5,OP3,Opposition
1434,123096105,elrodolfo1,MuyConfusa,1.6,0.3,OP3,Opposition
1435,145803485,ingenierovivi,MuyConfusa,1.9,2.0,OP3,Opposition
1436,1375801502,AnaisaGonzalezM,MuyConfusa,0.2,2.2,OP3,Opposition
1437,594150774,sravoltaire,MuyConfusa,2.6,1.6,OP3,Opposition
1438,953207842051420160,MedinaJezi,MuyConfusa,2.8,1.4,OP3,Opposition
1439,49870979,mariela070,MuyConfusa,2.4,0.6,OP3,Opposition
1440,52128259,joseleandro60,MuyConfusa,2.6,0.8,OP3,Opposition
1441,1107390879122243589,OrgPaez,MuyConfusa,1.6,2.3,OP3,Opposition
1442,1203386388898615303,Esperan88147563,MuyConfusa,3.1,1.0,OP3,Opposition
1443,143632997,oliversr302,MuyConfusa,1.2,0.7,OP3,Opposition
1444,724859580,marquezdedios,MuyConfusa,0.4,0.6,OP3,Opposition
1445,47374830,Marianellasieca,MuyConfusa,1.0,0.4,OP3,Opposition
1446,920949751,ejfere,MuyConfusa,0.8,0.6,OP3,Opposition
1447,1022479880,Democraciarrech,MuyConfusa,1.2,1.1,OP3,Opposition
1448,200714749,gatica0406,MuyConfusa,2.2,0.8,OP3,Opposition
1449,183376454,CMFiguer,MuyConfusa,1.6,0.7,OP3,Opposition
1450,861563651542716416,luenmoca2017,MuyConfusa,0.9,1.8,OP3,Opposition
1451,101878381,EfrainAcevedo,MuyConfusa,1.0,1.7,OP3,Opposition
1452,538134784,Alpina_18,MuyConfusa,1.8,1.2,OP3,Opposition
1453,446564488,Napo_Leon99,MuyConfusa,0.5,1.0,OP3,Opposition
1454,137866933,betsygonz69,MuyConfusa,1.0,0.4,OP3,Opposition
1455,617410258,Yraidis22,MuyConfusa,1.4,0.6,OP3,Opposition
1456,1192213617497784320,SocCivilGto,MuyConfusa,0.8,1.0,OP3,Opposition
1457,141611054,danielb1976,MuyConfusa,0.7,1.8,OP3,Opposition
1458,128382287,Lisa_mar1,MuyConfusa,2.2,1.4,OP3,Opposition
1459,203718150,edwin2611,MuyConfusa,0.8,1.0,OP3,Opposition
1460,308745266,grmariae,MuyConfusa,2.8,0.8,OP3,Opposition
1461,148136489,mariugonz,MuyConfusa,2.7,2.0,OP3,Opposition
1462,1021649434302717953,Caligula3012,MuyConfusa,3.0,0.8,OP3,Opposition
1463,1051909338,SalitoC,MuyConfusa,1.7,1.7,OP3,Opposition
1464,145834277,macosta12,MuyConfusa,0.6,1.1,OP3,Opposition
1465,248321502,carrero133,MuyConfusa,2.9,0.8,OP3,Opposition
1466,1217069192203075585,Jpelao2,MuyConfusa,2.2,1.1,OP3,Opposition
1467,2338708776,ErciliaMagarita,MuyConfusa,1.2,1.7,OP3,Opposition
1468,923251837586825217,MiguelG27121953,MuyConfusa,0.8,1.7,OP3,Opposition
1469,95651325,reinlare,MuyConfusa,0.4,0.6,OP3,Opposition
1470,791981247505506305,noeliar83564898,MuyConfusa,1.0,1.0,OP3,Opposition
1471,1244443963693633536,Yrene00104592,MuyConfusa,0.3,0.4,OP3,Opposition
1472,1285254072686317569,Joslvar65590947,MuyConfusa,1.5,1.6,OP3,Opposition
1473,804823941613232129,DanisonPacheco,MuyConfusa,1.6,0.4,OP3,Opposition
1474,590489480,ElizabethChaco8,MuyConfusa,0.2,0.3,OP3,Opposition
1475,232707172,pablosky_87,MuyConfusa,0.6,0.8,OP3,Opposition
1476,320047220,Franklin7141,MuyConfusa,0.6,0.4,OP3,Opposition
1477,151617716,anazsaenz,MuyConfusa,1.0,1.2,OP3,Opposition
1478,1300974543939526657,xitlali_izel,MarcosTulioNav2,1.2,1.4,PG14,Pro Government
1479,1100913612267376640,lalyta861,MarcosTulioNav2,2.8,2.2,PG14,Pro Government
1480,941222662793236480,gerrymgles,MarcosTulioNav2,1.4,1.8,PG14,Pro Government
1481,1386057377200357382,RichardLee2021,MarcosTulioNav2,0.2,2.4,PG14,Pro Government
1482,1226632269168812032,HctorPavn7,MarcosTulioNav2,0.5,4.6,PG14,Pro Government
1483,1003719362841280513,resistenciadn,MarcosTulioNav2,0.5,3.7,PG14,Pro Government
1484,817459321583927296,murcielagonica,MarcosTulioNav2,1.7,2.0,PG14,Pro Government
1485,1219977784325484544,MariaMo81940156,MarcosTulioNav2,2.6,1.0,PG14,Pro Government
1486,1027673706317926400,BOTS_SANDINISTA,MarcosTulioNav2,1.6,1.0,PG14,Pro Government
1487,285823466,piotrstone,MarcosTulioNav2,2.4,1.0,PG14,Pro Government
1488,963072728126324742,racr150277,MarcosTulioNav2,2.7,1.9,PG14,Pro Government
1489,1159113613380116482,Guardab97051331,MarcosTulioNav2,1.4,2.2,PG14,Pro Government
1490,453720902,Revo_01,MarcosTulioNav2,2.8,1.2,PG14,Pro Government
1491,1125622133336547328,Luccianna5,MarcosTulioNav2,0.6,0.6,PG14,Pro Government
1492,996139145662746624,AristidesRayo,MarcosTulioNav2,1.7,2.7,PG14,Pro Government
1493,143973087,leoargaa,MarcosTulioNav2,2.0,1.0,PG14,Pro Government
1494,955679373126000640,_Laila_1111,MarcosTulioNav2,4.0,1.5,PG14,Pro Government
1495,125363968,Rolanama,MarcosTulioNav2,2.8,1.8,PG14,Pro Government
1496,1100426997078114304,ChemilioReyes,MarcosTulioNav2,0.0,4.6,PG14,Pro Government
1497,1321805424933425152,GasteloRichard,MarcosTulioNav2,0.6,2.4,PG14,Pro Government
1498,357842232,leskann,MarcosTulioNav2,1.4,2.1,PG14,Pro Government
1499,1230340987811135490,Cessar71409253,MarcosTulioNav2,2.3,3.4,PG14,Pro Government
1500,1372553074192097280,BeatrizRLpez1,MarcosTulioNav2,0.8,1.0,PG14,Pro Government
1501,1257564928808026112,GerundioE,MarcosTulioNav2,3.2,1.7,PG14,Pro Government
1502,1294684404166594560,Yesenia_Lopez02,MarcosTulioNav2,0.9,2.1,PG14,Pro Government
1503,1266565972846149642,elena_lorio,MarcosTulioNav2,0.2,2.3,PG14,Pro Government
1504,326529869,Ge_Sus26,MarcosTulioNav2,2.8,1.2,PG14,Pro Government
1505,3121743131,Guillen1407Ruiz,MarcosTulioNav2,0.7,1.1,PG14,Pro Government
1506,1014144139661889537,jorgero92979691,MarcosTulioNav2,2.4,1.0,PG14,Pro Government
1507,129400374,Olgateres,MarcosTulioNav2,2.2,1.0,PG14,Pro Government
1508,1143585629881753601,ThaliaGarcs1,MarcosTulioNav2,1.2,2.8,PG14,Pro Government
1509,284706638,carlosg_mezar,MarcosTulioNav2,3.8,1.6,PG14,Pro Government
1510,1432631899705548800,ELCAMARADA86,MarcosTulioNav2,0.0,4.8,PG14,Pro Government
1511,718200099835219968,colochita2589,MarcosTulioNav2,1.3,1.8,PG14,Pro Government
1512,176593611,turco05,MarcosTulioNav2,1.6,0.8,PG14,Pro Government
1513,916255041153126400,cryptobusiness1,MarcosTulioNav2,0.9,1.6,PG14,Pro Government
1514,1112224177380118528,AlfredoVeraste9,MarcosTulioNav2,0.3,1.4,PG14,Pro Government
1515,160714348,TOPASTROGUN,MarcosTulioNav2,2.5,2.0,PG14,Pro Government
1516,995901465351901185,Ana91velazque,MarcosTulioNav2,0.4,1.9,PG14,Pro Government
1517,988159642143309825,Minnycas,MarcosTulioNav2,1.6,1.0,PG14,Pro Government
1518,1087557349643075586,jorgegu20493454,MarcosTulioNav2,2.2,0.9,PG14,Pro Government
1519,1227853931990208512,ESTADOPLURINAC1,MarcosTulioNav2,2.4,1.5,PG14,Pro Government
1520,1105509476281409537,jany_nash1,MarcosTulioNav2,1.4,4.6,PG14,Pro Government
1521,757561633359048704,Juantrujilloguz,MarcosTulioNav2,2.4,3.4,PG14,Pro Government
1522,2463871998,JuanCarVoxMstol,MarcosTulioNav2,2.7,2.0,PG14,Pro Government
1523,1098697453250007041,karolaydubois,MarcosTulioNav2,0.2,4.1,PG14,Pro Government
1524,1084731431279038467,CarmenU47183185,MarcosTulioNav2,0.3,1.2,PG14,Pro Government
1525,987829784938995712,Jasseer6,MarcosTulioNav2,0.2,1.0,PG14,Pro Government
1526,76262048,ALEXANGUL,MarcosTulioNav2,2.8,1.3,PG14,Pro Government
1527,898414725607772161,Bismarc87706172,MarcosTulioNav2,2.7,1.8,PG14,Pro Government
1528,1021173948720078849,mario_avellan,MarcosTulioNav2,0.2,2.8,PG14,Pro Government
1529,830207766572724224,emirocastillo2,MarcosTulioNav2,1.4,2.3,PG14,Pro Government
1530,1298096715203928064,EsteliFSLN,MarcosTulioNav2,2.3,3.2,PG14,Pro Government
1531,1291797175396073472,Chuncha96695845,MarcosTulioNav2,1.0,2.4,PG14,Pro Government
1532,1003652162092720128,coquito220594,MarcosTulioNav2,0.2,0.0,PG14,Pro Government
1533,846764401,Roberto8F,MarcosTulioNav2,0.8,0.4,PG14,Pro Government
1534,1208853568108859394,FrankDaro1,MarcosTulioNav2,2.3,3.1,PG14,Pro Government
1535,4356949396,manfredoos,MarcosTulioNav2,2.3,1.2,PG14,Pro Government
1536,2303439715,AntropologaDan,MarcosTulioNav2,1.2,1.8,PG14,Pro Government
1537,1311519734286999553,ElEsteliano79,MarcosTulioNav2,3.0,3.2,PG14,Pro Government
1538,1185324623191252993,SarcoUbch,MarcosTulioNav2,2.4,3.1,PG14,Pro Government
1539,1165119133668843520,ElDoc_Thor2020,MarcosTulioNav2,1.4,1.5,PG14,Pro Government
1540,933014097138016256,jpn06281,MarcosTulioNav2,2.0,2.3,PG14,Pro Government
1541,96808832,Diostoyevski,MarcosTulioNav2,1.4,0.6,PG14,Pro Government
1542,1105402024567353345,Lucas_NashPrice,MarcosTulioNav2,1.1,4.6,PG14,Pro Government
1543,1269359525259350027,spnnacional6,MarcosTulioNav2,2.0,3.2,PG14,Pro Government
1544,1133114087116873728,FerminVallejos1,MarcosTulioNav2,4.1,2.4,PG14,Pro Government
1545,1016253618,lacrodriguez,MarcosTulioNav2,1.0,1.6,PG14,Pro Government
1546,157125967,Uva22,MarcosTulioNav2,3.4,1.8,PG14,Pro Government
1547,1042576410471223297,FreddyO24392697,MarcosTulioNav2,0.7,2.4,PG14,Pro Government
1548,292462547,Romyk81,MarcosTulioNav2,2.2,1.6,PG14,Pro Government
1549,1298637699063087104,DSDianaC,MarcosTulioNav2,0.8,1.6,PG14,Pro Government
1550,133042990,davidenfer,MarcosTulioNav2,4.1,2.2,PG14,Pro Government
1551,109092887,AnaCelina5,MarcosTulioNav2,3.7,1.6,PG14,Pro Government
1552,1015626219549753344,sacuanjochepaz,MarcosTulioNav2,0.4,3.0,PG14,Pro Government
1553,230692738,prof_solano,MarcosTulioNav2,1.7,2.8,PG14,Pro Government
1554,1276377924145381376,ChinoMRTcagua,MarcosTulioNav2,0.6,1.2,PG14,Pro Government
1555,499755341,4FRevolucion1ro,MarcosTulioNav2,3.2,1.0,PG14,Pro Government
1556,1301123745302695936,Alonso_Acosta_R,MarcosTulioNav2,0.6,0.6,PG14,Pro Government
1557,749828593,HIJODPERON,MarcosTulioNav2,1.3,0.6,PG14,Pro Government
1558,1048287747985887232,GrethelContrer1,MarcosTulioNav2,0.3,0.7,PG14,Pro Government
1559,1357706710039863305,LesterZhukov,MarcosTulioNav2,1.2,2.8,PG14,Pro Government
1560,4833407237,sadrac_perez,MarcosTulioNav2,1.0,2.2,PG14,Pro Government
1561,145151235,DobleOR,MarcosTulioNav2,2.6,1.2,PG14,Pro Government
1562,1100491613854420993,Roxana_51,MarcosTulioNav2,2.6,2.8,PG14,Pro Government
1563,252102372,fortega10,MarcosTulioNav2,3.8,1.2,PG14,Pro Government
1564,1047685531138740225,EliuYuber,MarcosTulioNav2,0.2,1.1,PG14,Pro Government
1565,125363968,Rolanama,MarcosTulioNav2,2.8,1.8,PG14,Pro Government
1566,374276461,ARCIA_CANDANGA,MarcosTulioNav2,1.8,3.0,PG14,Pro Government
1567,1234175663524974592,cachorrita_t6,MarcosTulioNav2,3.2,2.8,PG14,Pro Government
1568,376422287,_FarGlez24_,MarcosTulioNav2,3.2,2.8,PG14,Pro Government
1569,1005845213363998720,adela_eleonor,MarcosTulioNav2,4.0,2.1,PG14,Pro Government
1570,1244716294378868736,LegCubano,MarcosTulioNav2,0.6,2.9,PG14,Pro Government
1571,1003665382916411398,4Letras2,MarcosTulioNav2,2.1,1.8,PG14,Pro Government
1572,224321298,niquiranaff,MarcosTulioNav2,1.4,0.7,PG14,Pro Government
1573,1349872640794775554,JorgeManuelOso3,MarcosTulioNav2,2.2,1.4,PG14,Pro Government
1574,969059149203034112,charlyrexxy,MarcosTulioNav2,3.2,1.9,PG14,Pro Government
1575,1105713639892226048,crypt_wallet,MarcosTulioNav2,1.2,4.1,PG14,Pro Government
1576,1225383764173426695,AlejandroRCuba,MarcosTulioNav2,3.4,2.7,PG14,Pro Government
1577,227346230,Alaincubano,MarcosTulioNav2,2.2,2.0,PG14,Pro Government
1578,252167240,PolitiqueroToxi,richardjro,1.0,2.5,OP4,Opposition
1579,2815790443,vidacina,richardjro,0.5,3.6,OP4,Opposition
1580,1634136709,dvivas1234,richardjro,1.8,2.3,OP4,Opposition
1581,3006298107,FannyR_Garcia,richardjro,1.8,0.8,OP4,Opposition
1582,2197701799,LibertadaVzla,richardjro,1.4,2.4,OP4,Opposition
1583,139184889,AlbertValeroE,richardjro,1.6,1.4,OP4,Opposition
1584,129658826,prickhair,richardjro,2.6,2.8,OP4,Opposition
1585,195476776,puntacardon29,richardjro,2.1,0.6,OP4,Opposition
1586,2332425114,renat_DDHH,richardjro,1.2,3.2,OP4,Opposition
1587,183524664,el_becker,richardjro,0.4,1.8,OP4,Opposition
1588,544086604,mcolmenerro,richardjro,1.0,3.3,OP4,Opposition
1589,717831218990039040,caraecan,richardjro,1.2,1.2,OP4,Opposition
1590,1710164587,urbinaluis77,richardjro,1.4,0.8,OP4,Opposition
1591,169583490,albertotona2,richardjro,2.3,1.0,OP4,Opposition
1592,236746684,buho4444a,richardjro,1.4,3.4,OP4,Opposition
1593,114812816,industrializand,richardjro,0.1,4.1,OP4,Opposition
1594,58388736,Bejumero,richardjro,2.0,2.2,OP4,Opposition
1595,2218172899,NinoskiitaG,richardjro,0.5,3.8,OP4,Opposition
1596,99132848,AlejandroGil_M,richardjro,2.0,2.8,OP4,Opposition
1597,289754763,PedroOquero,richardjro,3.8,1.2,OP4,Opposition
1598,125450533,anitaalmao,richardjro,1.0,0.7,OP4,Opposition
1599,1218187291,377creative,richardjro,1.0,3.6,OP4,Opposition
1600,138649890,luisborjasc,richardjro,1.4,2.7,OP4,Opposition
1601,25997149,ffermin21,richardjro,0.4,3.6,OP4,Opposition
1602,624810533,AlbertGingerUp,richardjro,1.0,4.0,OP4,Opposition
1603,1407823435,heberthuz_,richardjro,1.0,3.8,OP4,Opposition
1604,143227361,sandiorli,richardjro,2.7,1.8,OP4,Opposition
1605,193447461,pedrod3001,richardjro,1.7,2.6,OP4,Opposition
1606,220905228,VecinodeBaruta,richardjro,2.2,2.6,OP4,Opposition
1607,158564495,xhjiher,richardjro,0.6,4.0,OP4,Opposition
1608,768180889,jodonyo,richardjro,1.6,3.5,OP4,Opposition
1609,604862251,mundokiwiko,richardjro,0.6,3.5,OP4,Opposition
1610,521737534,mirellaatencio,richardjro,0.4,2.8,OP4,Opposition
1611,153015614,NellitaOvalle,richardjro,2.3,2.2,OP4,Opposition
1612,72454804,luisaguilarj,richardjro,1.2,0.6,OP4,Opposition
1613,389521569,TrinityAwards,richardjro,0.4,2.6,OP4,Opposition
1614,2430395448,InformeMDRF,richardjro,3.0,1.8,OP4,Opposition
1615,307706562,JustPopNews,richardjro,1.1,2.8,OP4,Opposition
1616,3376263160,Elber_Galargga,richardjro,0.5,4.2,OP4,Opposition
1617,193674567,JulieCash2,richardjro,0.6,3.8,OP4,Opposition
1618,2422485697,solechesoluma,richardjro,3.2,3.1,OP4,Opposition
1619,2167109346,rucormarket,richardjro,1.6,2.9,OP4,Opposition
1620,4246724237,ncr_heres,richardjro,0.1,5.0,OP4,Opposition
1621,176192704,Perlamhz,richardjro,1.0,0.7,OP4,Opposition
1622,946615956,alondrita0,richardjro,1.2,3.4,OP4,Opposition
1623,2165547918,64catira,richardjro,2.8,1.4,OP4,Opposition
1624,1093583835319672838,ChacalacaNews,richardjro,0.8,0.8,OP4,Opposition
1625,506717275,GrandesMedios,richardjro,1.8,3.6,OP4,Opposition
1626,1078095512312729601,ASHOKKU77229000,richardjro,0.2,3.9,OP4,Opposition
1627,102518248,decanatofau,richardjro,1.2,3.0,OP4,Opposition
1628,188493741,yrodriguez79,richardjro,1.4,2.9,OP4,Opposition
1629,337449288,marianabolonini,richardjro,0.7,0.6,OP4,Opposition
1630,1084784924022972416,Claudio60509544,richardjro,0.1,4.9,OP4,Opposition
1631,609501523,Esperanza5150,richardjro,1.4,2.4,OP4,Opposition
1632,140602188,StephBarbie,richardjro,1.6,2.9,OP4,Opposition
1633,1272753661,Larense_3,richardjro,0.3,3.8,OP4,Opposition
1634,1389555624736874501,kevinro34518959,richardjro,0.2,5.0,OP4,Opposition
1635,165127610,lawyerengineer,richardjro,2.2,1.6,OP4,Opposition
1636,287827018,jimmyconjota,richardjro,0.9,2.7,OP4,Opposition
1637,727555710813360129,luiscuicar47,richardjro,1.2,0.6,OP4,Opposition
1638,744869204,luispereabcn,richardjro,1.2,2.2,OP4,Opposition
1639,3422853155,Dardodirecto,richardjro,1.7,3.3,OP4,Opposition
1640,1167774868278001664,andreardven,richardjro,0.8,2.1,OP4,Opposition
1641,625938856,desalud_,richardjro,1.4,3.0,OP4,Opposition
1642,139238638,negropae,richardjro,1.6,2.6,OP4,Opposition
1643,115078135,DeikeStar,richardjro,0.8,0.6,OP4,Opposition
1644,220227495,GerenciaenRedes,richardjro,2.0,1.2,OP4,Opposition
1645,57507335,LilianCaballero,richardjro,1.9,2.2,OP4,Opposition
1646,2931672718,ultima_llave,richardjro,2.4,2.6,OP4,Opposition
1647,2688193716,PetSOS_es,richardjro,1.5,2.4,OP4,Opposition
1648,2717629395,FinnMacCumail,richardjro,1.2,2.7,OP4,Opposition
1649,1046698430,rodrigoacostab,richardjro,2.1,1.5,OP4,Opposition
1650,3526351392,inciarte_maurin,richardjro,0.4,4.5,OP4,Opposition
1651,704190445,Iclacknet,richardjro,1.0,4.4,OP4,Opposition
1652,29252096,RosVir,richardjro,2.0,1.2,OP4,Opposition
1653,2467779366,corragamat,richardjro,0.2,1.9,OP4,Opposition
1654,1129143698,ddIovatoFc,richardjro,2.0,2.7,OP4,Opposition
1655,144000774,marcostola_67,richardjro,2.7,2.9,OP4,Opposition
1656,139228083,addamece,richardjro,1.0,1.6,OP4,Opposition
1657,235181005,JorgeLusitano,richardjro,0.6,3.2,OP4,Opposition
1658,87327779,LeandroTaub,richardjro,1.6,2.3,OP4,Opposition
1659,252160682,admaneiro,richardjro,2.7,2.4,OP4,Opposition
1660,22578166,carmenfeijoo,richardjro,1.8,2.9,OP4,Opposition
1661,1481446415792496641,PawerNueve,richardjro,1.9,2.5,OP4,Opposition
1662,110197639,belkisulacio,richardjro,1.1,1.6,OP4,Opposition
1663,765299549841817606,marianny_vp,richardjro,1.0,0.6,OP4,Opposition
1664,264874586,Venezolano__202,richardjro,2.0,2.1,OP4,Opposition
1665,52526821,Campanera810,richardjro,2.0,0.4,OP4,Opposition
1666,1163343906,mundoVIPes,richardjro,1.5,3.0,OP4,Opposition
1667,619212604,PiquelYvan,richardjro,1.7,3.2,OP4,Opposition
1668,1353369536,rweisshaar,richardjro,2.7,0.8,OP4,Opposition
1669,1280925833914441732,tubazosdezaidaV,richardjro,2.0,1.4,OP4,Opposition
1670,52253454,SergioVergaraG,richardjro,2.3,1.0,OP4,Opposition
1671,1170750632,iatrends,richardjro,2.7,2.2,OP4,Opposition
1672,2726311681,CarlaChamorros,richardjro,3.9,1.2,OP4,Opposition
1673,759061467647840260,consejosydietas,richardjro,0.8,3.6,OP4,Opposition
1674,148421020,REPORJU,richardjro,2.0,2.8,OP4,Opposition
1675,113660267,lmarianellacn,richardjro,0.8,0.6,OP4,Opposition
1676,498926428,donaldnoguerar,richardjro,1.5,2.2,OP4,Opposition
1677,132560478,avlisth,richardjro,0.4,2.7,OP4,Opposition
1678,2238143395,mafimorando,robertjvc,2.4,2.4,PG13,Pro Government
1679,2861431234,az9598933,robertjvc,0.6,2.4,PG13,Pro Government
1680,1157319793,AgropecuariaGBZ,robertjvc,1.8,2.7,PG13,Pro Government
1681,270530119,YbeliseG,robertjvc,1.4,2.9,PG13,Pro Government
1682,2798407333,ViviendaTropa,robertjvc,2.9,1.8,PG13,Pro Government
1683,1124307705135603712,MarioRojito,robertjvc,1.4,2.0,PG13,Pro Government
1684,1066201631115657216,PoliChacao2018,robertjvc,0.4,3.2,PG13,Pro Government
1685,3253830063,frentetrujillo,robertjvc,2.2,1.8,PG13,Pro Government
1686,803947522217676800,oac_rosi,robertjvc,1.4,2.8,PG13,Pro Government
1687,4248368112,SanBlasPMA,robertjvc,2.6,4.0,PG13,Pro Government
1688,1096269934844395520,MMoraicca,robertjvc,2.4,3.4,PG13,Pro Government
1689,117226290,camuniafilada,robertjvc,3.3,2.3,PG13,Pro Government
1690,1164290894503321600,DiksonR1,robertjvc,0.6,2.6,PG13,Pro Government
1691,145028837,Rarburrundanga,robertjvc,2.8,2.4,PG13,Pro Government
1692,3900035793,josejose4358,robertjvc,2.3,1.6,PG13,Pro Government
1693,1302313233957769218,HospitalDaza,robertjvc,2.2,1.1,PG13,Pro Government
1694,1213288415526977537,LaVerdadVzla711,robertjvc,2.0,0.8,PG13,Pro Government
1695,103136484,NellyverLugo,robertjvc,2.5,2.9,PG13,Pro Government
1696,1500889220927438850,inmuhavivar,robertjvc,0.6,1.7,PG13,Pro Government
1697,1363200691301474304,RAMNZERPA11,robertjvc,2.3,1.7,PG13,Pro Government
1698,368097324,haydeerivera1,robertjvc,2.2,1.0,PG13,Pro Government
1699,149617410,titi_nelly,robertjvc,2.6,3.3,PG13,Pro Government
1700,706589964998451204,OncaTvR,robertjvc,3.8,1.8,PG13,Pro Government
1701,1190799743250837504,RicardoArtigas9,robertjvc,2.4,1.9,PG13,Pro Government
1702,3149122503,fuerzabstz,robertjvc,3.8,2.3,PG13,Pro Government
1703,1257808801,1412Yolis,robertjvc,3.4,2.4,PG13,Pro Government
1704,2510390121,RTSocialchavez,robertjvc,2.0,3.4,PG13,Pro Government
1705,1266885611409022978,FabiuzCard07,robertjvc,1.9,1.8,PG13,Pro Government
1706,156762970,Pitufo_on,robertjvc,2.7,3.2,PG13,Pro Government
1707,339265290,douglasdoc_10,robertjvc,2.2,2.3,PG13,Pro Government
1708,2820245369,IVSSPARAISO_OA,robertjvc,1.4,1.0,PG13,Pro Government
1709,207305542,ARMAKdeODELOT,robertjvc,1.8,3.0,PG13,Pro Government
1710,732739686645567488,Cadiz_Alvarez,robertjvc,2.4,2.3,PG13,Pro Government
1711,1153289022485278720,Ramon81388915,robertjvc,0.8,1.4,PG13,Pro Government
1712,1145903434719211521,VilmaGracia8,robertjvc,2.9,1.3,PG13,Pro Government
1713,1197188381060538369,Tigretero,robertjvc,1.8,1.0,PG13,Pro Government
1714,2582730560,arilu_bozo,robertjvc,1.6,1.6,PG13,Pro Government
1715,899476895942799360,josegtm7,robertjvc,1.7,3.4,PG13,Pro Government
1716,143160039,BEBANEGRA,robertjvc,3.8,2.3,PG13,Pro Government
1717,32405209,szasz_paul,robertjvc,1.4,2.3,PG13,Pro Government
1718,951839292954939397,TrabajoLealtad,robertjvc,1.4,1.8,PG13,Pro Government
1719,2853435581,SocialistasOrg,robertjvc,1.2,3.4,PG13,Pro Government
1720,637146746,TENGO_15,robertjvc,0.4,3.5,PG13,Pro Government
1721,1120998861886099456,ESanchezcub,robertjvc,3.4,3.8,PG13,Pro Government
1722,137846661,BarrioyKandela,robertjvc,2.3,0.8,PG13,Pro Government
1723,2800811521,VargasEsNoticia,robertjvc,1.6,3.1,PG13,Pro Government
1724,108394225,jannet_guz,robertjvc,0.0,3.4,PG13,Pro Government
1725,143643191,olga364,robertjvc,1.4,0.6,PG13,Pro Government
1726,761789870,BestofKickstart,robertjvc,0.9,3.6,PG13,Pro Government
1727,1147322559974780933,AlexisBravo67,robertjvc,2.8,2.4,PG13,Pro Government
1728,1284677082,TropaSocialista,robertjvc,1.4,2.6,PG13,Pro Government
1729,596592018,FriosaOficial,robertjvc,2.3,3.2,PG13,Pro Government
1730,1240633133931864066,JosFari51554066,robertjvc,2.3,1.6,PG13,Pro Government
1731,1280620260,yonathan333764,robertjvc,0.7,1.7,PG13,Pro Government
1732,1691336473,INN_MERIDA,robertjvc,1.2,1.2,PG13,Pro Government
1733,118799537,SierraCarlosVEN,robertjvc,1.8,2.7,PG13,Pro Government
1734,2774454396,DPDDeltaAmacuro,robertjvc,1.6,2.4,PG13,Pro Government
1735,2291646464,figueiracesar1,robertjvc,3.3,2.0,PG13,Pro Government
1736,1039262556907622400,EJB_642BINGF,robertjvc,1.5,1.8,PG13,Pro Government
1737,224797355,luisgarciat2010,robertjvc,2.0,1.0,PG13,Pro Government
1738,184842512,WinnieMeave,robertjvc,0.0,1.8,PG13,Pro Government
1739,83977792,CNTI_VE,robertjvc,1.8,1.2,PG13,Pro Government
1740,1286602572346855426,LuisYan16306930,robertjvc,0.6,0.8,PG13,Pro Government
1741,111747178,JOSEGRELAPSUV,robertjvc,1.8,1.6,PG13,Pro Government
1742,976638769,flacohotccs,robertjvc,0.8,2.2,PG13,Pro Government
1743,296265653,MoscowSloth,robertjvc,1.6,3.6,PG13,Pro Government
1744,1305314958373195777,MeridaPSUV_,robertjvc,1.2,1.1,PG13,Pro Government
1745,116320480,Tupuntoledsj,robertjvc,1.0,3.2,PG13,Pro Government
1746,2911968183,SViolencia,robertjvc,2.2,2.8,PG13,Pro Government
1747,115133772,lanegraantonia,robertjvc,0.6,1.8,PG13,Pro Government
1748,138965233,jesusrafael77,robertjvc,1.0,2.9,PG13,Pro Government
1749,356909854,CMadeirense,robertjvc,0.2,1.4,PG13,Pro Government
1750,272012025,buenoxti,robertjvc,0.2,4.5,PG13,Pro Government
1751,1352586161873674240,Francis07895729,robertjvc,1.0,3.6,PG13,Pro Government
1752,138045775,LISSABTH,robertjvc,3.3,1.3,PG13,Pro Government
1753,296470328,josepolipem,robertjvc,0.1,4.4,PG13,Pro Government
1754,1168673308784648193,PlataformaUnida,robertjvc,1.1,0.9,PG13,Pro Government
1755,137891316,JoesManager,robertjvc,1.2,3.8,PG13,Pro Government
1756,949856011,BiblioTrujillo,robertjvc,1.9,2.3,PG13,Pro Government
1757,365737638,yolanda667,robertjvc,4.0,1.2,PG13,Pro Government
1758,964243532121890817,bolivar_yoleida,robertjvc,0.7,1.0,PG13,Pro Government
1759,1415827051601448964,ElFuturoDeBuroz,robertjvc,0.7,1.2,PG13,Pro Government
1760,1187813311020175360,Pedroeg13,robertjvc,1.6,1.4,PG13,Pro Government
1761,2355408350,DaniDanDup,robertjvc,0.2,3.3,PG13,Pro Government
1762,2259775617,DianaTrutschel,robertjvc,1.6,3.2,PG13,Pro Government
1763,748093238,masbajito,robertjvc,0.7,4.6,PG13,Pro Government
1764,895718414039306240,ElRatonJodedor1,robertjvc,0.6,3.0,PG13,Pro Government
1765,1169994278900252672,rubenflores691,robertjvc,2.9,2.9,PG13,Pro Government
1766,2422058449,OmarRafaelRuiz,robertjvc,1.6,3.3,PG13,Pro Government
1767,829680096663502848,CLAPSANTIMANO,robertjvc,0.7,2.4,PG13,Pro Government
1768,145290336,TUPACAMARU19,robertjvc,2.0,2.4,PG13,Pro Government
1769,1240332604303441921,CM_ADI513,robertjvc,0.8,1.4,PG13,Pro Government
1770,498279548,IrmaTro,robertjvc,3.9,2.8,PG13,Pro Government
1771,990346954558328839,moncada_hidalgo,robertjvc,0.5,2.6,PG13,Pro Government
1772,3035634215,SkiVzla,robertjvc,0.2,2.2,PG13,Pro Government
1773,2981481821,rubendta_86,robertjvc,1.0,3.1,PG13,Pro Government
1774,4860151030,DalterEduardo,robertjvc,2.7,1.0,PG13,Pro Government
1775,2385462145,EmbVnezBucarest,robertjvc,1.2,1.0,PG13,Pro Government
1776,1196197297178206209,NeikisR,robertjvc,0.7,2.6,PG13,Pro Government
1777,2268846167,loisloisduq,robertjvc,0.4,3.8,PG13,Pro Government
1778,1141630665127006208,e1_v_,Luislatinosur,3.4,3.2,OP5,Opposition
1779,1302437059219599362,JoseIG_Alarcon,Luislatinosur,0.4,0.6,OP5,Opposition
1780,867407280106610688,MorettMarcelo,Luislatinosur,2.6,1.0,OP5,Opposition
1781,960670619376472065,MaraHelenaRodr1,Luislatinosur,2.8,0.6,OP5,Opposition
1782,4805644336,R3accionaria,Luislatinosur,3.2,2.8,OP5,Opposition
1783,772575347204296704,VILLAROSA2016,Luislatinosur,2.3,2.9,OP5,Opposition
1784,851576855929008128,Frankli95902197,Luislatinosur,1.0,1.5,OP5,Opposition
1785,246870439,maikerj20,Luislatinosur,1.4,1.2,OP5,Opposition
1786,140171665,triasluis,Luislatinosur,0.6,3.1,OP5,Opposition
1787,1056226792929923072,MercadoAPS,Luislatinosur,1.8,1.9,OP5,Opposition
1788,1261674411834462208,CarelisContre11,Luislatinosur,0.0,4.2,OP5,Opposition
1789,799550838,enadepacheco,Luislatinosur,2.3,2.4,OP5,Opposition
1790,1344372337605562369,NelsonD28698911,Luislatinosur,0.6,2.3,OP5,Opposition
1791,489586249,TeresaArevalo3,Luislatinosur,1.2,2.6,OP5,Opposition
1792,151241935,PATRI2412,Luislatinosur,2.2,1.0,OP5,Opposition
1793,28077730,vicch,Luislatinosur,1.6,2.1,OP5,Opposition
1794,1341059779691626496,Eduardo27125196,Luislatinosur,1.3,2.6,OP5,Opposition
1795,67937854,anndyferrer,Luislatinosur,0.6,0.4,OP5,Opposition
1796,1183888551718637569,anaelim1965,Luislatinosur,3.0,1.4,OP5,Opposition
1797,190061957,raminier1,Luislatinosur,0.8,3.7,OP5,Opposition
1798,111685373,raffiki_,Luislatinosur,2.2,0.7,OP5,Opposition
1799,1939108645,kike07alejo,Luislatinosur,2.0,0.4,OP5,Opposition
1800,124529253,LilianaRada24,Luislatinosur,1.2,1.0,OP5,Opposition
1801,751934828031934464,fernandojoseam7,Luislatinosur,2.7,2.7,OP5,Opposition
1802,51872266,ElditaG,Luislatinosur,1.2,2.0,OP5,Opposition
1803,216136406,supersic_58_,Luislatinosur,0.8,0.4,OP5,Opposition
1804,17720019,Ricardo_Ojeda,Luislatinosur,3.2,1.4,OP5,Opposition
1805,1334848377733910528,NegoD021,Luislatinosur,0.0,1.6,OP5,Opposition
1806,126947071,PalmenioAcosta,Luislatinosur,2.8,1.2,OP5,Opposition
1807,1625986951,_controversias,Luislatinosur,1.5,0.9,OP5,Opposition
1808,144563116,esperanza201920,Luislatinosur,0.6,0.9,OP5,Opposition
1809,1046764010656460801,DuglasPalmar2,Luislatinosur,2.8,1.8,OP5,Opposition
1810,2474310294,marinorivas2,Luislatinosur,3.8,1.5,OP5,Opposition
1811,1528451011,unenanofeliz,Luislatinosur,1.8,0.8,OP5,Opposition
1812,1210293841938571274,soydanielsolis,Luislatinosur,0.9,4.2,OP5,Opposition
1813,149751886,Dios_Federacion,Luislatinosur,2.8,1.6,OP5,Opposition
1814,1261458266716020737,ANTAPIA07,Luislatinosur,1.6,3.0,OP5,Opposition
1815,2184407876,Atenea1123,Luislatinosur,1.4,2.4,OP5,Opposition
1816,114519446,umarval,Luislatinosur,1.8,1.6,OP5,Opposition
1817,154269337,Luisesalasm,Luislatinosur,1.8,2.0,OP5,Opposition
1818,1193913808869351424,Manuelmen131,Luislatinosur,1.6,0.4,OP5,Opposition
1819,1000833204834664448,Xiomara32565857,Luislatinosur,1.1,2.3,OP5,Opposition
1820,1252180092354277376,azorena22,Luislatinosur,1.4,2.4,OP5,Opposition
1821,1157397600,alicias22656011,Luislatinosur,0.4,2.0,OP5,Opposition
1822,141393610,BioProductoresX,Luislatinosur,2.2,2.6,OP5,Opposition
1823,222241181,cleer07,Luislatinosur,2.1,0.8,OP5,Opposition
1824,450736743,MiglyariRivero,Luislatinosur,0.4,4.2,OP5,Opposition
1825,147005869,LEOMONR,Luislatinosur,0.7,0.4,OP5,Opposition
1826,1212875047880183809,Yunny230720251,Luislatinosur,0.7,1.6,OP5,Opposition
1827,127369119,duakaricardo,Luislatinosur,0.6,1.3,OP5,Opposition
1828,147591876,3l3Ur,Luislatinosur,0.4,0.6,OP5,Opposition
1829,1283435928036548608,Helentef,Luislatinosur,0.2,2.7,OP5,Opposition
1830,1132014078258483202,jcafernandez79,Luislatinosur,0.4,0.8,OP5,Opposition
1831,3319007877,_waltergerez,Luislatinosur,0.7,0.5,OP5,Opposition
1832,1318934048530718721,XXaavvii__,Luislatinosur,3.6,2.4,OP5,Opposition
1833,1214634324059922438,PaulaColmenar19,Luislatinosur,1.0,1.0,OP5,Opposition
1834,104530585,Lot_Salas,Luislatinosur,4.6,2.9,OP5,Opposition
1835,323945969,lsernim_0810,Luislatinosur,1.2,0.8,OP5,Opposition
1836,1259155823206547457,ChTirado,Luislatinosur,1.2,1.4,OP5,Opposition
1837,2400673484,Jeremias_Navi,Luislatinosur,3.0,2.1,OP5,Opposition
1838,74186327,sandraperezr,Luislatinosur,2.2,1.2,OP5,Opposition
1839,1333647402973208578,mashiquil,Luislatinosur,0.2,2.1,OP5,Opposition
1840,1321598161065025536,yvidalaqui2,Luislatinosur,4.1,2.9,OP5,Opposition
1841,176577878,IsolAlvarez,Luislatinosur,0.6,2.0,OP5,Opposition
1842,1349421108722855936,dulce_limonn,Luislatinosur,0.8,3.3,OP5,Opposition
1843,967829308684361728,baptista_bea12,Luislatinosur,1.4,1.7,OP5,Opposition
1844,1240223672280985604,JesusFabbri,Luislatinosur,0.9,0.6,OP5,Opposition
1845,1328492555923812353,SEGUIDORSFIELES,Luislatinosur,1.5,3.8,OP5,Opposition
1846,1325278356020015104,Manuel73151883,Luislatinosur,2.3,1.8,OP5,Opposition
1847,1183155529834815489,martnz30,Luislatinosur,1.4,3.2,OP5,Opposition
1848,2891880393,FRANNELIS2,Luislatinosur,2.7,2.4,OP5,Opposition
1849,164908235,adrianatirado04,Luislatinosur,0.7,0.4,OP5,Opposition
1850,1264672205625004034,GoleatEl,Luislatinosur,1.0,1.4,OP5,Opposition
1851,154776997,Marie_Ramos88,Luislatinosur,2.0,1.0,OP5,Opposition
1852,553627649,almadel2904,Luislatinosur,1.8,0.9,OP5,Opposition
1853,772639992,vimaguq,Luislatinosur,2.8,0.7,OP5,Opposition
1854,1244736090080194562,Victori48624974,Luislatinosur,0.9,0.9,OP5,Opposition
1855,1210453476578340864,nandoelmasguapo,Luislatinosur,0.2,2.2,OP5,Opposition
1856,41047407,YOLITATENIS,Luislatinosur,1.0,0.4,OP5,Opposition
1857,974313540898127873,RALEnriqueBatiB,Luislatinosur,1.1,1.0,OP5,Opposition
1858,1259875786661793792,danifran427,Luislatinosur,0.6,0.6,OP5,Opposition
1859,1321272417579339777,margeli99906066,Luislatinosur,0.4,2.0,OP5,Opposition
1860,308558111,Julie_Gy17,Luislatinosur,2.0,1.2,OP5,Opposition
1861,109963922,BaldassarePeri,Luislatinosur,1.8,1.0,OP5,Opposition
1862,243701660,joelgrela,Luislatinosur,1.6,0.6,OP5,Opposition
1863,143509955,oswaldoEO,Luislatinosur,0.6,1.2,OP5,Opposition
1864,958696727908880384,MaryGuevara1967,Luislatinosur,2.3,2.5,OP5,Opposition
1865,957272755287855105,Mayuly665,Luislatinosur,2.8,2.3,OP5,Opposition
1866,2728604380,LorenChiq,Luislatinosur,2.2,1.2,OP5,Opposition
1867,1203480509201993728,CamiloB98951844,Luislatinosur,0.4,3.6,OP5,Opposition
1868,275137640,GanaSeguidores,Luislatinosur,2.2,3.1,OP5,Opposition
1869,1201678853997056000,DixonG_utierrez,Luislatinosur,3.1,0.3,OP5,Opposition
1870,1325287553520590848,Alyn_Alyn27,Luislatinosur,2.3,2.7,OP5,Opposition
1871,1162948447252692992,Tomypro2000,Luislatinosur,0.6,1.5,OP5,Opposition
1872,1307343151552770048,jose65ib,Luislatinosur,2.0,2.8,OP5,Opposition
1873,45969112,MotocicloNews,Luislatinosur,0.8,3.4,OP5,Opposition
1874,1256007621766676485,CapuyB,Luislatinosur,1.0,3.8,OP5,Opposition
1875,1266817262494928899,IsabelBerizS,Luislatinosur,1.6,1.2,OP5,Opposition
1876,2937717370,auramar2209,Luislatinosur,2.7,1.8,OP5,Opposition
1877,2376514615,VOLTEANDOLOCURA,Luislatinosur,4.0,2.4,OP5,Opposition


==> figures/data/impact_table.txt <==
% latex table generated in R 4.0.4 by xtable 1.8-4 package
% Thu Apr  8 16:49:33 2021
\begin{table}[ht]
\centering
\begin{tabular}{rlr}
  \hline
 & label & impact \\ 
  \hline
1 &  P1  & 21.42 \\ 
  2 &  P2  & 6.00 \\ 
  3 &  P3  & 66.31 \\ 
  4 &  P4  & 20.22 \\ 
  5 &  P5  & 3.99 \\ 
  6 &  P6  & 3.90 \\ 
  7 &  P7  & 23.02 \\ 
  8 &  P8  & 12.68 \\ 
  9 &  P9  & 291.08 \\ 
  10 & P10 & 189.84 \\ 
  11 & P11 & 0.00 \\ 
  12 & P12 & 1.37 \\ 
  13 & P13 & 2.25 \\ 
  14 & P14 & 6.43 \\ 
  15 & P15 & 0.81 \\ 
  16 & P16 & 3.55 \\ 
  17 & P17 & 5.38 \\ 
  18 & P18 & 0.00 \\ 
  19 & P19 & 5.63 \\ 
   \hline
\end{tabular}
\end{table}

